Ultra-steep spectrum emission in the merging galaxy cluster Abell 1914

A number of radio observations have revealed the presence of large synchrotron-emitting sources associated with the intra-cluster medium. There is strong observational evidence that the emitting particles have been (re-)accelerated by shocks and turbulence generated during merger events. The particles that are accelerated are thought to have higher initial energies than those in the thermal pool but the origin of such mildly relativistic particles remains uncertain and needs to be further investigated. The galaxy cluster Abell 1914 is a massive galaxy cluster in which X-ray observations show clear evidence of merging activity. We carried out radio observations of this cluster with the LOw Frequency ARay (LOFAR) at 150 MHz and the Giant Metrewave Radio Telescope (GMRT) at 610 MHz. We also analysed Very Large Array (VLA) 1.4 GHz data, archival GMRT 325 MHz data, CFHT weak lensing data and Chandra observations. Our analysis shows that the ultra-steep spectrum source (4C38.39; $\alpha \lesssim -2$), previously thought to be part of a radio halo, is a distinct source with properties that are consistent with revived fossil plasma sources. Finally, we detect some diffuse emission to the west of the source 4C38.39 that could belong to a radio halo.

==> paper.txt <==
@ARTICLE{weeren16,
   author = {{van Weeren}, R.~J. and {Williams}, W.~L. and {Hardcastle}, M.~J. and 
	{Shimwell}, T.~W. and {Rafferty}, D.~A. and {Sabater}, J. and 
	{Heald}, G. and {Sridhar}, S.~S. and {Dijkema}, T.~J. and {Brunetti}, G. and 
	{Br{\"u}ggen}, M. and {Andrade-Santos}, F. and {Ogrean}, G.~A. and 
	{R{\"o}ttgering}, H.~J.~A. and {Dawson}, W.~A. and {Forman}, W.~R. and 
	{de Gasperin}, F. and {Jones}, C. and {Miley}, G.~K. and {Rudnick}, L. and 
	{Sarazin}, C.~L. and {Bonafede}, A. and {Best}, P.~N. and {B{\^i}rzan}, L. and 
	{Cassano}, R. and {Chy{\.z}y}, K.~T. and {Croston}, J.~H. and 
	{Ensslin}, T. and {Ferrari}, C. and {Hoeft}, M. and {Horellou}, C. and 
	{Jarvis}, M.~J. and {Kraft}, R.~P. and {Mevius}, M. and {Intema}, H.~T. and 
	{Murray}, S.~S. and {Orr{\'u}}, E. and {Pizzo}, R. and {Simionescu}, A. and 
	{Stroe}, A. and {van der Tol}, S. and {White}, G.~J.},
    title = "{LOFAR Facet Calibration}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1601.05422},
 primaryClass = "astro-ph.IM",
 keywords = {techniques: interferometric},
     year = 2016,
    month = mar,
   volume = 223,
      eid = {2},
    pages = {2},
      doi = {10.3847/0067-0049/223/1/2},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..223....2V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{bacchi03,
   author = {{Bacchi}, M. and {Feretti}, L. and {Giovannini}, G. and {Govoni}, F.
	},
    title = "{Deep images of cluster radio halos}",
  journal = {\aap},
   eprint = {astro-ph/0301206},
 keywords = {radio continuum: general, galaxies: clusters: general, intergalactic medium, X-rays: galaxies: clusters},
     year = 2003,
    month = mar,
   volume = 400,
    pages = {465-476},
      doi = {10.1051/0004-6361:20030044},
   adsurl = {http://adsabs.harvard.edu/abs/2003A%26A...400..465B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kg94,
   author = {{Komissarov}, S.~S. and {Gubanov}, A.~G.},
    title = "{Relic radio galaxies: evolution of synchrotron spectrum}",
  journal = {\aap},
 keywords = {GALAXIES: CLUSTERS OF, GALAXIES: ACTIVE, RADIATION MECHANISMS: NON THERMAL, RADIO CONTINUUM: GALAXIES},
     year = 1994,
    month = may,
   volume = 285,
    pages = {27-43},
   adsurl = {http://adsabs.harvard.edu/abs/1994A%26A...285...27K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{roland94,
   author = {{Roland}, J. and {Hanisch}, R.~J. and {Veron}, P. and {Fomalont}, E.
	},
    title = "{WSRT and VLA observations of very steep spectrum radio galaxies in clusters}",
  journal = {\aap},
 keywords = {Galactic Clusters, Galactic Evolution, Intergalactic Media, Radio Galaxies, Radio Spectra, Very Long Base Interferometry, Astronomical Maps, Galactic Nuclei, Relativistic Electron Beams, Synchrotron Radiation, X Ray Sources},
     year = 1985,
    month = jul,
   volume = 148,
    pages = {323-334},
   adsurl = {http://adsabs.harvard.edu/abs/1985A%26A...148..323R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{slee01,
   author = {{Slee}, O.~B. and {Roy}, A.~L. and {Murgia}, M. and {Andernach}, H. and 
	{Ehle}, M.},
    title = "{Four Extreme Relic Radio Sources in Clusters of Galaxies}",
  journal = {\aj},
   eprint = {astro-ph/0105267},
 keywords = {Galaxies: Clusters: General, Radio Continuum, X-Rays},
     year = 2001,
    month = sep,
   volume = 122,
    pages = {1172-1193},
      doi = {10.1086/322105},
   adsurl = {http://adsabs.harvard.edu/abs/2001AJ....122.1172S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{vanweeren11,
   author = {{van Weeren}, R.~J. and {R{\"o}ttgering}, H.~J.~A. and {Br{\"u}ggen}, M.
	},
    title = "{Diffuse steep-spectrum sources from the 74 MHz VLSS survey}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1101.3865},
 keywords = {radio continuum: galaxies, galaxies: active, galaxies: clusters: general, large-scale structure of Universe},
     year = 2011,
    month = mar,
   volume = 527,
      eid = {A114},
    pages = {A114},
      doi = {10.1051/0004-6361/201015991},
   adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...527A.114V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{vanweeren09,
   author = {{van Weeren}, R.~J. and {R{\"o}ttgering}, H.~J.~A. and {Br{\"u}ggen}, M. and 
	{Cohen}, A.},
    title = "{A search for steep spectrum radio relics and halos with the GMRT}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0910.2970},
 keywords = {radio continuum: galaxies, galaxies: active, galaxies: clusters: general, cosmology: large-scale structure of Universe},
     year = 2009,
    month = dec,
   volume = 508,
    pages = {75-92},
      doi = {10.1051/0004-6361/200912501},
   adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...508...75V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{vanweeren17,
   author = {{van Weeren}, R.~J. and {Andrade-Santos}, F. and {Dawson}, W.~A. and 
	{Golovich}, N. and {Lal}, D.~V. and {Kang}, H. and {Ryu}, D. and 
	{Br{\`i}ggen}, M. and {Ogrean}, G.~A. and {Forman}, W.~R. and 
	{Jones}, C. and {Placco}, V.~M. and {Santucci}, R.~M. and {Wittman}, D. and 
	{Jee}, M.~J. and {Kraft}, R.~P. and {Sobral}, D. and {Stroe}, A. and 
	{Fogarty}, K.},
    title = "{The case for electron re-acceleration at galaxy cluster shocks}",
  journal = {Nature Astronomy},
archivePrefix = "arXiv",
   eprint = {1701.01439},
 primaryClass = "astro-ph.HE",
     year = 2017,
    month = jan,
   volume = 1,
      eid = {0005},
    pages = {0005},
      doi = {10.1038/s41550-016-0005},
   adsurl = {http://adsabs.harvard.edu/abs/2017NatAs...1E...5V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{gasperin17,
   author = {{de Gasperin}, F. and {Intema}, H.~T. and {Shimwell}, T.~W. and 
	{Brunetti}, G. and {Br{\"u}ggen}, M. and {En{\ss}lin}, T.~A. and 
	{van Weeren}, R.~J. and {Bonafede}, A. and {R{\"o}ttgering}, H.~J.~A.
	},
    title = "{Gentle reenergization of electrons in merging galaxy clusters}",
  journal = {Science Advances},
archivePrefix = "arXiv",
   eprint = {1710.06796},
 primaryClass = "astro-ph.HE",
     year = 2017,
    month = oct,
   volume = 3,
    pages = {e1701634},
      doi = {10.1126/sciadv.1701634},
   adsurl = {http://adsabs.harvard.edu/abs/2017SciA....3E1634D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{barrena13,
   author = {{Barrena}, R. and {Girardi}, M. and {Boschin}, W.},
    title = "{The puzzling merging cluster Abell 1914: new insights from the kinematics of member galaxies}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1301.5200},
 keywords = {galaxies: clusters: general, galaxies: clusters: individual: Abell 1914},
     year = 2013,
    month = apr,
   volume = 430,
    pages = {3453-3464},
      doi = {10.1093/mnras/stt144},
   adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.430.3453B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{hb754,
   author = {{Henry}, J.~P. and {Briel}, U.~G.},
    title = "{An X-ray temperature map of Abell 754: A major merger}",
  journal = {\apjl},
 keywords = {Brightness Temperature, Collisions, Galactic Clusters, Maps, Temperature Distribution, X Rays, Data Reduction, Red Shift, Spatial Distribution},
     year = 1995,
    month = apr,
   volume = 443,
    pages = {L9-L12},
      doi = {10.1086/187823},
   adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...443L...9H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{markevitch03,
   author = {{Markevitch}, M. and {Mazzotta}, P. and {Vikhlinin}, A. and 
	{Burke}, D. and {Butt}, Y. and {David}, L. and {Donnelly}, H. and 
	{Forman}, W.~R. and {Harris}, D. and {Kim}, D.-W. and {Virani}, S. and 
	{Vrtilek}, J.},
    title = "{Chandra Temperature Map of A754 and Constraints on Thermal Conduction}",
  journal = {\apjl},
   eprint = {astro-ph/0301367},
 keywords = {Conduction, Galaxies: Clusters: Individual: Alphanumeric: A754, Galaxies: Intergalactic Medium, Magnetic Fields, X-Rays: Galaxies: Clusters},
     year = 2003,
    month = mar,
   volume = 586,
    pages = {L19-L23},
      doi = {10.1086/374656},
   adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...586L..19M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{govoni04,
   author = {{Govoni}, F. and {Markevitch}, M. and {Vikhlinin}, A. and {van Speybroeck}, L. and 
	{Feretti}, L. and {Giovannini}, G.},
    title = "{Chandra Temperature Maps for Galaxy Clusters with Radio Halos}",
  journal = {\apj},
   eprint = {astro-ph/0401421},
 keywords = {Galaxies: Clusters: General, Galaxies: Intergalactic Medium, Radio Continuum: Galaxies, X-Rays: Galaxies: Clusters},
     year = 2004,
    month = apr,
   volume = 605,
    pages = {695-708},
      doi = {10.1086/382674},
   adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...605..695G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{botteon17,
   author = {{Botteon}, A. and {Gastaldello}, F. and {Brunetti}, G.},
    title = "{Shocks and cold fronts in merging and massive galaxy clusters: new detections with Chandra}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1707.07038},
 primaryClass = "astro-ph.HE",
 keywords = {shock waves, galaxies: clusters: general, galaxies: clusters: intracluster medium, X-rays: galaxies: clusters},
     year = 2018,
    month = jun,
   volume = 476,
    pages = {5591-5620},
      doi = {10.1093/mnras/sty598},
   adsurl = {http://adsabs.harvard.edu/abs/2018MNRAS.476.5591B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{markevitch02,
   author = {{Markevitch}, M. and {Gonzalez}, A.~H. and {David}, L. and {Vikhlinin}, A. and 
	{Murray}, S. and {Forman}, W. and {Jones}, C. and {Tucker}, W.
	},
    title = "{A Textbook Example of a Bow Shock in the Merging Galaxy Cluster 1E 0657-56}",
  journal = {\apjl},
   eprint = {astro-ph/0110468},
 keywords = {Galaxies: Clusters: Individual: Alphanumeric: 1E 0657-56, Galaxies: Intergalactic Medium, X-Rays: Galaxies},
     year = 2002,
    month = mar,
   volume = 567,
    pages = {L27-L31},
      doi = {10.1086/339619},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...567L..27M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{shimwell15,
   author = {{Shimwell}, T.~W. and {Markevitch}, M. and {Brown}, S. and {Feretti}, L. and 
	{Gaensler}, B.~M. and {Johnston-Hollitt}, M. and {Lage}, C. and 
	{Srinivasan}, R.},
    title = "{Another shock for the Bullet cluster, and the source of seed electrons for radio relics}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1502.01064},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, radiation mechanisms: non-thermal, shock waves, galaxies: clusters: individual: 1E 0657-55.8, galaxies: clusters: intracluster medium, radio continuum general},
     year = 2015,
    month = may,
   volume = 449,
    pages = {1486-1494},
      doi = {10.1093/mnras/stv334},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.449.1486S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kravstov12,
   author = {{Kravtsov}, A.~V. and {Borgani}, S.},
    title = "{Formation of Galaxy Clusters}",
  journal = {\araa},
archivePrefix = "arXiv",
   eprint = {1205.5556},
     year = 2012,
    month = sep,
   volume = 50,
    pages = {353-409},
      doi = {10.1146/annurev-astro-081811-125502},
   adsurl = {http://adsabs.harvard.edu/abs/2012ARA%26A..50..353K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{markevitch07,
   author = {{Markevitch}, M. and {Vikhlinin}, A.},
    title = "{Shocks and cold fronts in galaxy clusters}",
  journal = {\physrep},
   eprint = {astro-ph/0701821},
     year = 2007,
    month = may,
   volume = 443,
    pages = {1-53},
      doi = {10.1016/j.physrep.2007.01.001},
   adsurl = {http://adsabs.harvard.edu/abs/2007PhR...443....1M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{feretti12,
   author = {{Feretti}, L. and {Giovannini}, G. and {Govoni}, F. and {Murgia}, M.
	},
    title = "{Clusters of galaxies: observational properties of the diffuse radio emission}",
  journal = {\aapr},
archivePrefix = "arXiv",
   eprint = {1205.1919},
 keywords = {Galaxy groups, clusters, and superclusters, Large scale structure of the Universe, Galaxy clusters, Radio sources, Intracluster matter, Cooling flows, Halos, Relics, Mini-halos, Large-scale magnetic fields},
     year = 2012,
    month = may,
   volume = 20,
      eid = {54},
    pages = {54},
      doi = {10.1007/s00159-012-0054-z},
   adsurl = {http://adsabs.harvard.edu/abs/2012A%26ARv..20...54F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{cassano08,
   author = {{Cassano}, R. and {Brunetti}, G. and {Venturi}, T. and {Setti}, G. and 
	{Dallacasa}, D. and {Giacintucci}, S. and {Bardelli}, S.},
    title = "{Revised statistics of radio halos and the reacceleration model}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0712.3516},
 keywords = {radiation mechanism: non-thermal, galaxies: clusters: general, radio continuum: general, X-rays: general},
     year = 2008,
    month = mar,
   volume = 480,
    pages = {687-697},
      doi = {10.1051/0004-6361:20078986},
   adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...480..687C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{cassano12,
   author = {{Cassano}, R. and {Brunetti}, G. and {Norris}, R.~P. and {R{\"o}ttgering}, H.~J.~A. and 
	{Johnston-Hollitt}, M. and {Trasatti}, M.},
    title = "{Radio halos in future surveys in the radio continuum}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1210.1020},
 keywords = {radiation mechanisms: non-thermal, galaxies: clusters: general, radio continuum: general, X-rays: general},
     year = 2012,
    month = dec,
   volume = 548,
      eid = {A100},
    pages = {A100},
      doi = {10.1051/0004-6361/201220018},
   adsurl = {http://adsabs.harvard.edu/abs/2012A%26A...548A.100C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{cuciti15,
   author = {{Cuciti}, V. and {Cassano}, R. and {Brunetti}, G. and {Dallacasa}, D. and 
	{Kale}, R. and {Ettori}, S. and {Venturi}, T.},
    title = "{Occurrence of radio halos in galaxy clusters. Insight from a mass-selected sample}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1506.03209},
 keywords = {radiation mechanisms: non-thermal, galaxies: clusters: general, radio continuum: general, X-rays: galaxies: clusters},
     year = 2015,
    month = aug,
   volume = 580,
      eid = {A97},
    pages = {A97},
      doi = {10.1051/0004-6361/201526420},
   adsurl = {http://adsabs.harvard.edu/abs/2015A%26A...580A..97C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kale15,
   author = {{Kale}, R. and {Venturi}, T. and {Giacintucci}, S. and {Dallacasa}, D. and 
	{Cassano}, R. and {Brunetti}, G. and {Cuciti}, V. and {Macario}, G. and 
	{Athreya}, R.},
    title = "{The Extended GMRT Radio Halo Survey. II. Further results and analysis of the full sample}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1503.02415},
 keywords = {galaxies: clusters: general, radio continuum: galaxies},
     year = 2015,
    month = jul,
   volume = 579,
      eid = {A92},
    pages = {A92},
      doi = {10.1051/0004-6361/201525695},
   adsurl = {http://adsabs.harvard.edu/abs/2015A%26A...579A..92K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{brunetti01,
   author = {{Brunetti}, G. and {Setti}, G. and {Feretti}, L. and {Giovannini}, G.
	},
    title = "{Particle reacceleration in the Coma cluster: radio properties and hard X-ray emission}",
  journal = {\mnras},
   eprint = {astro-ph/0008518},
 keywords = {acceleration of particles, radiation mechanisms: non-thermal, galaxies: clusters: general, galaxies: clusters: individual: Coma, radio continuum: general, X-rays: general},
     year = 2001,
    month = jan,
   volume = 320,
    pages = {365-378},
      doi = {10.1046/j.1365-8711.2001.03978.x},
   adsurl = {http://adsabs.harvard.edu/abs/2001MNRAS.320..365B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{dennison80,
   author = {{Dennison}, B.},
    title = "{Formation of radio halos in clusters of galaxies from cosmic-ray protons}",
  journal = {\apjl},
 keywords = {Cosmic Rays, Galactic Clusters, Proton Scattering, Radio Galaxies, Relativistic Particles, Coulomb Collisions, Halos, Inelastic Collisions, Interstellar Magnetic Fields, Magnetohydrodynamic Waves, Mathematical Models, Milky Way Galaxy, Positrons, Radiative Lifetime, Radio Sources (Astronomy), Synchrotron Radiation},
     year = 1980,
    month = aug,
   volume = 239,
    pages = {L93-L96},
      doi = {10.1086/183300},
   adsurl = {http://adsabs.harvard.edu/abs/1980ApJ...239L..93D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ensslin11,
   author = {{En{\ss}lin}, T. and {Pfrommer}, C. and {Miniati}, F. and {Subramanian}, K.
	},
    title = "{Cosmic ray transport in galaxy clusters: implications for radio halos, gamma-ray signatures, and cool core heating}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1008.4717},
 keywords = {acceleration of particles, astroparticle physics, radio continuum: galaxies, magnetic fields, galaxies: clusters: intracluster medium, gamma rays: galaxies: clusters},
     year = 2011,
    month = mar,
   volume = 527,
      eid = {A99},
    pages = {A99},
      doi = {10.1051/0004-6361/201015652},
   adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...527A..99E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{ensslin98,
   author = {{Ensslin}, T.~A. and {Biermann}, P.~L. and {Klein}, U. and {Kohle}, S.
	},
    title = "{Cluster radio relics as a tracer of shock waves of the large-scale structure formation}",
  journal = {\aap},
   eprint = {astro-ph/9712293},
 keywords = {GALAXIES: CLUSTERS: GENERAL, SHOCK WAVES, COSMOLOGY: LARGE-SCALE STRUCTURE OF THE UNIVERSE, ACCRETION, ACCELERATION OF PARTICLES, POLARIZATION, RADIO CONTINUUM: GALAXIES},
     year = 1998,
    month = apr,
   volume = 332,
    pages = {395-409},
   adsurl = {http://adsabs.harvard.edu/abs/1998A%26A...332..395E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{vanweeren12,
   author = {{van Weeren}, R.~J. and {R{\"o}ttgering}, H.~J.~A. and {Intema}, H.~T. and 
	{Rudnick}, L. and {Br{\"u}ggen}, M. and {Hoeft}, M. and {Oonk}, J.~B.~R.
	},
    title = "{The ``toothbrush-relic'': evidence for a coherent linear 2-Mpc scale shock wave in a massive merging galaxy cluster?}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1209.2196},
 keywords = {radio continuum: galaxies, galaxies: active, galaxies: clusters: individual: 1RXS J0603.3+4214, large-scale structure of Universe},
     year = 2012,
    month = oct,
   volume = 546,
      eid = {A124},
    pages = {A124},
      doi = {10.1051/0004-6361/201219000},
   adsurl = {http://adsabs.harvard.edu/abs/2012A%26A...546A.124V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{vanweeren10,
   author = {{van Weeren}, R.~J. and {R{\"o}ttgering}, H.~J.~A. and {Br{\"u}ggen}, M. and 
	{Hoeft}, M.},
    title = "{Particle Acceleration on Megaparsec Scales in a Merging Galaxy Cluster}",
  journal = {Science},
archivePrefix = "arXiv",
   eprint = {1010.4306},
 primaryClass = "astro-ph.CO",
     year = 2010,
    month = oct,
   volume = 330,
    pages = {347},
      doi = {10.1126/science.1194293},
   adsurl = {http://adsabs.harvard.edu/abs/2010Sci...330..347V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kierdorf17,
   author = {{Kierdorf}, M. and {Beck}, R. and {Hoeft}, M. and {Klein}, U. and 
	{van Weeren}, R.~J. and {Forman}, W.~R. and {Jones}, C.},
    title = "{Relics in galaxy clusters at high radio frequencies}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1612.01764},
 keywords = {galaxies: clusters: general, galaxies: clusters: intracluster medium, magnetic fields, X-rays: galaxies: clusters},
     year = 2017,
    month = apr,
   volume = 600,
      eid = {A18},
    pages = {A18},
      doi = {10.1051/0004-6361/201629570},
   adsurl = {http://adsabs.harvard.edu/abs/2017A%26A...600A..18K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ensslinbruggen02,
   author = {{En{\ss}lin}, T.~A. and {Br{\"u}ggen}, M.},
    title = "{On the formation of cluster radio relics}",
  journal = {\mnras},
   eprint = {astro-ph/0104233},
 keywords = {MHD, polarization, shock waves, galaxies: clusters: general, intergalactic medium, radio continuum: general},
     year = 2002,
    month = apr,
   volume = 331,
    pages = {1011-1019},
      doi = {10.1046/j.1365-8711.2002.05261.x},
   adsurl = {http://adsabs.harvard.edu/abs/2002MNRAS.331.1011E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kempner04,
   author = {{Kempner}, J.~C. and {David}, L.~P.},
    title = "{A Chandra view of the multiple merger in Abell 2744}",
  journal = {\mnras},
   eprint = {astro-ph/0310185},
 keywords = {acceleration of particles, shock waves, turbulence, galaxies: clusters: individual: Abell 2744, intergalactic medium, X-rays: galaxies: clusters},
     year = 2004,
    month = apr,
   volume = 349,
    pages = {385-392},
      doi = {10.1111/j.1365-2966.2004.07534.x},
   adsurl = {http://adsabs.harvard.edu/abs/2004MNRAS.349..385K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{gasperin15,
   author = {{de Gasperin}, F. and {Ogrean}, G.~A. and {van Weeren}, R.~J. and 
	{Dawson}, W.~A. and {Br{\"u}ggen}, M. and {Bonafede}, A. and 
	{Simionescu}, A.},
    title = "{Abell 1033: birth of a radio phoenix}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1501.00043},
 keywords = {galaxies: clusters: individual: Abell 1033, large-scale structure of Universe, radio continuum: general, X-rays: galaxies: clusters},
     year = 2015,
    month = apr,
   volume = 448,
    pages = {2197-2209},
      doi = {10.1093/mnras/stv129},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.448.2197D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{bonafede14,
   author = {{Bonafede}, A. and {Intema}, H.~T. and {Br{\"u}ggen}, M. and 
	{Girardi}, M. and {Nonino}, M. and {Kantharia}, N. and {van Weeren}, R.~J. and 
	{R{\"o}ttgering}, H.~J.~A.},
    title = "{Evidence for Particle Re-acceleration in the Radio Relic in the Galaxy Cluster PLCKG287.0+32.9}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1402.1492},
 keywords = {acceleration of particles, galaxies: clusters: individual: PLCKG287.0+32.9, magnetic fields, methods: observational, shock waves, radiation mechanisms: non-thermal},
     year = 2014,
    month = apr,
   volume = 785,
      eid = {1},
    pages = {1},
      doi = {10.1088/0004-637X/785/1/1},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...785....1B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{botteon16,
   author = {{Botteon}, A. and {Gastaldello}, F. and {Brunetti}, G. and {Dallacasa}, D.
	},
    title = "{A shock at the radio relic position in Abell 115}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1604.07823},
 primaryClass = "astro-ph.HE",
 keywords = {radiation mechanisms: non-thermal, shock waves, galaxies: clusters: individual: A115, radio continuum: general, X-rays: galaxies: clusters},
     year = 2016,
    month = jul,
   volume = 460,
    pages = {L84-L88},
      doi = {10.1093/mnrasl/slw082},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.460L..84B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kang15,
   author = {{Kang}, H.},
    title = "{Radio Emission from Weak Spherical Shocks in the Outskirts of Galaxy Clusters}",
  journal = {Journal of Korean Astronomical Society},
archivePrefix = "arXiv",
   eprint = {1502.02780},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, cosmic rays, galaxies: clusters: general, shock waves},
     year = 2015,
    month = apr,
   volume = 48,
    pages = {155-164},
      doi = {10.5303/JKAS.2015.48.2.155},
   adsurl = {http://adsabs.harvard.edu/abs/2015JKAS...48..155K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{fujita15,
   author = {{Fujita}, Y. and {Takizawa}, M. and {Yamazaki}, R. and {Akamatsu}, H. and 
	{Ohno}, H.},
    title = "{Turbulent Cosmic-Ray Reacceleration at Radio Relics and Halos in Clusters of Galaxies}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1511.01897},
 primaryClass = "astro-ph.HE",
 keywords = {cosmic rays, galaxies: clusters: individual: 1RXS J0603.3+4214, 1E 065756, CIZA J2242.8+5301, shock waves, turbulence},
     year = 2015,
    month = dec,
   volume = 815,
      eid = {116},
    pages = {116},
      doi = {10.1088/0004-637X/815/2/116},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...815..116F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{vanhaarlem13,
   author = {{van Haarlem}, M.~P. and {Wise}, M.~W. and {Gunst}, A.~W. and 
	{Heald}, G. and {McKean}, J.~P. and {Hessels}, J.~W.~T. and 
	{de Bruyn}, A.~G. and {Nijboer}, R. and {Swinbank}, J. and {Fallows}, R. and 
	{Brentjens}, M. and {Nelles}, A. and {Beck}, R. and {Falcke}, H. and 
	{Fender}, R. and {H{\"o}randel}, J. and {Koopmans}, L.~V.~E. and 
	{Mann}, G. and {Miley}, G. and {R{\"o}ttgering}, H. and {Stappers}, B.~W. and 
	{Wijers}, R.~A.~M.~J. and {Zaroubi}, S. and {van den Akker}, M. and 
	{Alexov}, A. and {Anderson}, J. and {Anderson}, K. and {van Ardenne}, A. and 
	{Arts}, M. and {Asgekar}, A. and {Avruch}, I.~M. and {Batejat}, F. and 
	{B{\"a}hren}, L. and {Bell}, M.~E. and {Bell}, M.~R. and {van Bemmel}, I. and 
	{Bennema}, P. and {Bentum}, M.~J. and {Bernardi}, G. and {Best}, P. and 
	{B{\^i}rzan}, L. and {Bonafede}, A. and {Boonstra}, A.-J. and 
	{Braun}, R. and {Bregman}, J. and {Breitling}, F. and {van de Brink}, R.~H. and 
	{Broderick}, J. and {Broekema}, P.~C. and {Brouw}, W.~N. and 
	{Br{\"u}ggen}, M. and {Butcher}, H.~R. and {van Cappellen}, W. and 
	{Ciardi}, B. and {Coenen}, T. and {Conway}, J. and {Coolen}, A. and 
	{Corstanje}, A. and {Damstra}, S. and {Davies}, O. and {Deller}, A.~T. and 
	{Dettmar}, R.-J. and {van Diepen}, G. and {Dijkstra}, K. and 
	{Donker}, P. and {Doorduin}, A. and {Dromer}, J. and {Drost}, M. and 
	{van Duin}, A. and {Eisl{\"o}ffel}, J. and {van Enst}, J. and 
	{Ferrari}, C. and {Frieswijk}, W. and {Gankema}, H. and {Garrett}, M.~A. and 
	{de Gasperin}, F. and {Gerbers}, M. and {de Geus}, E. and {Grie{\ss}meier}, J.-M. and 
	{Grit}, T. and {Gruppen}, P. and {Hamaker}, J.~P. and {Hassall}, T. and 
	{Hoeft}, M. and {Holties}, H.~A. and {Horneffer}, A. and {van der Horst}, A. and 
	{van Houwelingen}, A. and {Huijgen}, A. and {Iacobelli}, M. and 
	{Intema}, H. and {Jackson}, N. and {Jelic}, V. and {de Jong}, A. and 
	{Juette}, E. and {Kant}, D. and {Karastergiou}, A. and {Koers}, A. and 
	{Kollen}, H. and {Kondratiev}, V.~I. and {Kooistra}, E. and 
	{Koopman}, Y. and {Koster}, A. and {Kuniyoshi}, M. and {Kramer}, M. and 
	{Kuper}, G. and {Lambropoulos}, P. and {Law}, C. and {van Leeuwen}, J. and 
	{Lemaitre}, J. and {Loose}, M. and {Maat}, P. and {Macario}, G. and 
	{Markoff}, S. and {Masters}, J. and {McFadden}, R.~A. and {McKay-Bukowski}, D. and 
	{Meijering}, H. and {Meulman}, H. and {Mevius}, M. and {Middelberg}, E. and 
	{Millenaar}, R. and {Miller-Jones}, J.~C.~A. and {Mohan}, R.~N. and 
	{Mol}, J.~D. and {Morawietz}, J. and {Morganti}, R. and {Mulcahy}, D.~D. and 
	{Mulder}, E. and {Munk}, H. and {Nieuwenhuis}, L. and {van Nieuwpoort}, R. and 
	{Noordam}, J.~E. and {Norden}, M. and {Noutsos}, A. and {Offringa}, A.~R. and 
	{Olofsson}, H. and {Omar}, A. and {Orr{\'u}}, E. and {Overeem}, R. and 
	{Paas}, H. and {Pandey-Pommier}, M. and {Pandey}, V.~N. and 
	{Pizzo}, R. and {Polatidis}, A. and {Rafferty}, D. and {Rawlings}, S. and 
	{Reich}, W. and {de Reijer}, J.-P. and {Reitsma}, J. and {Renting}, G.~A. and 
	{Riemers}, P. and {Rol}, E. and {Romein}, J.~W. and {Roosjen}, J. and 
	{Ruiter}, M. and {Scaife}, A. and {van der Schaaf}, K. and {Scheers}, B. and 
	{Schellart}, P. and {Schoenmakers}, A. and {Schoonderbeek}, G. and 
	{Serylak}, M. and {Shulevski}, A. and {Sluman}, J. and {Smirnov}, O. and 
	{Sobey}, C. and {Spreeuw}, H. and {Steinmetz}, M. and {Sterks}, C.~G.~M. and 
	{Stiepel}, H.-J. and {Stuurwold}, K. and {Tagger}, M. and {Tang}, Y. and 
	{Tasse}, C. and {Thomas}, I. and {Thoudam}, S. and {Toribio}, M.~C. and 
	{van der Tol}, B. and {Usov}, O. and {van Veelen}, M. and {van der Veen}, A.-J. and 
	{ter Veen}, S. and {Verbiest}, J.~P.~W. and {Vermeulen}, R. and 
	{Vermaas}, N. and {Vocks}, C. and {Vogt}, C. and {de Vos}, M. and 
	{van der Wal}, E. and {van Weeren}, R. and {Weggemans}, H. and 
	{Weltevrede}, P. and {White}, S. and {Wijnholds}, S.~J. and 
	{Wilhelmsson}, T. and {Wucknitz}, O. and {Yatawatta}, S. and 
	{Zarka}, P. and {Zensus}, A. and {van Zwieten}, J.},
    title = "{LOFAR: The LOw-Frequency ARray}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1305.3550},
 primaryClass = "astro-ph.IM",
 keywords = {instrumentation: interferometers, radio continuum: general, radio lines: general, dark ages, reionization, first stars, telescopes},
     year = 2013,
    month = aug,
   volume = 556,
      eid = {A2},
    pages = {A2},
      doi = {10.1051/0004-6361/201220873},
   adsurl = {http://adsabs.harvard.edu/abs/2013A%26A...556A...2V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{rottgering06,
   author = {{Rottgering}, H.~J.~A. and {Braun}, R. and {Barthel}, P.~D. and 
	{van Haarlem}, M.~P. and {Miley}, G.~K. and {Morganti}, R. and 
	{Snellen}, I. and {Falcke}, H. and {de Bruyn}, A.~G. and {Stappers}, R.~B. and 
	{Boland}, W.~H.~W.~M. and {Butcher}, H.~R. and {de Geus}, E.~J. and 
	{Koopmans}, L. and {Fender}, R. and {Kuijpers}, J. and {Schilizzi}, R.~T. and 
	{Vogt}, C. and {Wijers}, R.~A.~M.~J. and {Wise}, M. and {Brouw}, W.~N. and 
	{Hamaker}, J.~P. and {Noordam}, J.~E. and {Oosterloo}, T. and 
	{Bahren}, L. and {Brentjens}, M.~A. and {Wijnholds}, S.~J. and 
	{Bregman}, J.~D. and {van Cappellen}, W.~A. and {Gunst}, A.~W. and 
	{Kant}, G.~W. and {Reitsma}, J. and {van der Schaaf}, K. and 
	{de Vos}, C.~M.},
    title = "{LOFAR - Opening up a new window on the Universe}",
  journal = {ArXiv Astrophysics e-prints},
   eprint = {astro-ph/0610596},
 keywords = {Astrophysics},
     year = 2006,
    month = oct,
   adsurl = {http://adsabs.harvard.edu/abs/2006astro.ph.10596R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{cassano10a,
   author = {{Cassano}, R. and {Brunetti}, G. and {R{\"o}ttgering}, H.~J.~A. and 
	{Br{\"u}ggen}, M.},
    title = "{Unveiling radio halos in galaxy clusters in the LOFAR era}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0910.2025},
 keywords = {radiation mechanism: non-thermal, galaxies: clusters: general, radio continuum: general, X-rays: general},
     year = 2010,
    month = jan,
   volume = 509,
      eid = {A68},
    pages = {A68},
      doi = {10.1051/0004-6361/200913063},
   adsurl = {http://adsabs.harvard.edu/abs/2010A%26A...509A..68C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{shimwell16,
   author = {{Shimwell}, T.~W. and {Luckin}, J. and {Br{\"u}ggen}, M. and 
	{Brunetti}, G. and {Intema}, H.~T. and {Owers}, M.~S. and {R{\"o}ttgering}, H.~J.~A. and 
	{Stroe}, A. and {van Weeren}, R.~J. and {Williams}, W.~L. and 
	{Cassano}, R. and {de Gasperin}, F. and {Heald}, G.~H. and {Hoang}, D.~N. and 
	{Hardcastle}, M.~J. and {Sridhar}, S.~S. and {Sabater}, J. and 
	{Best}, P.~N. and {Bonafede}, A. and {Chy{\.z}y}, K.~T. and 
	{En{\ss}lin}, T.~A. and {Ferrari}, C. and {Haverkorn}, M. and 
	{Hoeft}, M. and {Horellou}, C. and {McKean}, J.~P. and {Morabito}, L.~K. and 
	{Orr{\`u}}, E. and {Pizzo}, R. and {Retana-Montenegro}, E. and 
	{White}, G.~J.},
    title = "{A plethora of diffuse steep spectrum radio sources in Abell 2034 revealed by LOFAR}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1603.06591},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, radiation mechanisms: non-thermal, shock waves, galaxies: clusters: individual: Abell 2034, galaxies: clusters: intracluster medium, radio continuum: general},
     year = 2016,
    month = jun,
   volume = 459,
    pages = {277-290},
      doi = {10.1093/mnras/stw661},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.459..277S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{vanweeren16a,
   author = {{van Weeren}, R.~J. and {Brunetti}, G. and {Br{\"u}ggen}, M. and 
	{Andrade-Santos}, F. and {Ogrean}, G.~A. and {Williams}, W.~L. and 
	{R{\"o}ttgering}, H.~J.~A. and {Dawson}, W.~A. and {Forman}, W.~R. and 
	{de Gasperin}, F. and {Hardcastle}, M.~J. and {Jones}, C. and 
	{Miley}, G.~K. and {Rafferty}, D.~A. and {Rudnick}, L. and {Sabater}, J. and 
	{Sarazin}, C.~L. and {Shimwell}, T.~W. and {Bonafede}, A. and 
	{Best}, P.~N. and {B{\^i}rzan}, L. and {Cassano}, R. and {Chy{\.z}y}, K.~T. and 
	{Croston}, J.~H. and {Dijkema}, T.~J. and {En{\ss}lin}, T. and 
	{Ferrari}, C. and {Heald}, G. and {Hoeft}, M. and {Horellou}, C. and 
	{Jarvis}, M.~J. and {Kraft}, R.~P. and {Mevius}, M. and {Intema}, H.~T. and 
	{Murray}, S.~S. and {Orr{\'u}}, E. and {Pizzo}, R. and {Sridhar}, S.~S. and 
	{Simionescu}, A. and {Stroe}, A. and {van der Tol}, S. and {White}, G.~J.
	},
    title = "{LOFAR, VLA, and Chandra Observations of the Toothbrush Galaxy Cluster}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1601.06029},
 primaryClass = "astro-ph.HE",
 keywords = {galaxies: clusters: individual: RX J0603.3+4214, galaxies: clusters: intracluster medium, large-scale structure of universe, radiation mechanisms: non-thermal, X-rays: galaxies: clusters},
     year = 2016,
    month = feb,
   volume = 818,
      eid = {204},
    pages = {204},
      doi = {10.3847/0004-637X/818/2/204},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...818..204V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{hoang17,
   author = {{Hoang}, D.~N. and {Shimwell}, T.~W. and {Stroe}, A. and {Akamatsu}, H. and 
	{Brunetti}, G. and {Donnert}, J.~M.~F. and {Intema}, H.~T. and 
	{Mulcahy}, D.~D. and {R{\"o}ttgering}, H.~J.~A. and {van Weeren}, R.~J. and 
	{Bonafede}, A. and {Br{\"u}ggen}, M. and {Cassano}, R. and {Chy{\.z}y}, K.~T. and 
	{En{\ss}lin}, T. and {Ferrari}, C. and {de Gasperin}, F. and 
	{Gu}, L. and {Hoeft}, M. and {Miley}, G.~K. and {Orr{\'u}}, E. and 
	{Pizzo}, R. and {White}, G.~J.},
    title = "{Deep LOFAR observations of the merging galaxy cluster CIZA J2242.8+5301}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1706.09903},
 keywords = {radiation mechanisms: non-thermal, shock waves, galaxies: clusters: individual: (CIZA J2242.8+5301), galaxies: clusters: intracluster medium, diffuse radiation, large-scale structure of Universe},
     year = 2017,
    month = oct,
   volume = 471,
    pages = {1107-1125},
      doi = {10.1093/mnras/stx1645},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.471.1107H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{wilber18,
   author = {{Wilber}, A. and {Br{\"u}ggen}, M. and {Bonafede}, A. and {Savini}, F. and 
	{Shimwell}, T. and {van Weeren}, R.~J. and {Rafferty}, D. and 
	{Mechev}, A.~P. and {Intema}, H. and {Andrade-Santos}, F. and 
	{Clarke}, A.~O. and {Mahony}, E.~K. and {Morganti}, R. and {Prandoni}, I. and 
	{Brunetti}, G. and {R{\"o}ttgering}, H. and {Mandal}, S. and 
	{de Gasperin}, F. and {Hoeft}, M.},
    title = "{LOFAR discovery of an ultra-steep radio halo and giant head-tail radio galaxy in Abell 1132}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1708.08928},
 keywords = {galaxies: clusters: general, galaxies: clusters: individual: Abell 1132, galaxies: clusters: intracluster medium, radio continuum: galaxies},
     year = 2018,
    month = jan,
   volume = 473,
    pages = {3536-3546},
      doi = {10.1093/mnras/stx2568},
   adsurl = {http://adsabs.harvard.edu/abs/2018MNRAS.473.3536W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{intema17,
   author = {{Intema}, H.~T. and {Jagannathan}, P. and {Mooley}, K.~P. and 
	{Frail}, D.~A.},
    title = "{The GMRT 150 MHz all-sky radio survey. First alternative data release TGSS ADR1}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1603.04368},
 keywords = {surveys, catalogs, radio continuum: general, techniques: image processing},
     year = 2017,
    month = feb,
   volume = 598,
      eid = {A78},
    pages = {A78},
      doi = {10.1051/0004-6361/201628536},
   adsurl = {http://adsabs.harvard.edu/abs/2017A%26A...598A..78I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ebeling96,
   author = {{Ebeling}, H. and {Voges}, W. and {Bohringer}, H. and {Edge}, A.~C. and 
	{Huchra}, J.~P. and {Briel}, U.~G.},
    title = "{Erratum: Properties of the X-ray-brightest Abell-type clusters of galaxies (XBACs) from ROSAT All-SKy Survey data - I. The sample}",
  journal = {\mnras},
 keywords = {SURVEYS, GALAXIES: CLUSTERS: GENERAL, COSMOLOGY: OBSERVATIONS, LARGE-SCALE STRUCTURE OF UNIVERSE, X-RAYS: GALAXIES},
     year = 1996,
    month = dec,
   volume = 283,
    pages = {1103},
      doi = {10.1093/mnras/283.3.1103},
   adsurl = {http://adsabs.harvard.edu/abs/1996MNRAS.283.1103E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{intema09,
   author = {{Intema}, H.~T. and {van der Tol}, S. and {Cotton}, W.~D. and 
	{Cohen}, A.~S. and {van Bemmel}, I.~M. and {R{\"o}ttgering}, H.~J.~A.
	},
    title = "{Ionospheric calibration of low frequency radio interferometric observations using the peeling scheme. I. Method description and first results}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0904.3975},
 primaryClass = "astro-ph.IM",
 keywords = {atmospheric effects, methods: numerical, techniques: interferometric},
     year = 2009,
    month = jul,
   volume = 501,
    pages = {1185-1205},
      doi = {10.1051/0004-6361/200811094},
   adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...501.1185I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{rengelink97,
   author = {{Rengelink}, R.~B. and {Tang}, Y. and {de Bruyn}, A.~G. and 
	{Miley}, G.~K. and {Bremer}, M.~N. and {Roettgering}, H.~J.~A. and 
	{Bremer}, M.~A.~R.},
    title = "{The Westerbork Northern Sky Survey (WENSS), I. A 570 square degree Mini-Survey around the North Ecliptic Pole}",
  journal = {\aaps},
 keywords = {SURVEYS, RADIO CONTINUUM: GENERAL},
     year = 1997,
    month = aug,
   volume = 124,
    pages = {259-280},
      doi = {10.1051/aas:1997358},
   adsurl = {http://adsabs.harvard.edu/abs/1997A%26AS..124..259R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Intema16,
   author = {{Intema}, H.~T. and {Jagannathan}, P. and {Mooley}, K.~P. and 
	{Frail}, D.~A.},
    title = "{The GMRT 150 MHz all-sky radio survey. First alternative data release TGSS ADR1}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1603.04368},
 keywords = {surveys, catalogs, radio continuum: general, techniques: image processing},
     year = 2017,
    month = feb,
   volume = 598,
      eid = {A78},
    pages = {A78},
      doi = {10.1051/0004-6361/201628536},
   adsurl = {http://adsabs.harvard.edu/abs/2017A%26A...598A..78I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Mevius16,
   author = {{Mevius}, M. and {van der Tol}, S. and {Pandey}, V.~N. and {Vedantham}, H.~K. and 
	{Brentjens}, M.~A. and {de Bruyn}, A.~G. and {Abdalla}, F.~B. and 
	{Asad}, K.~M.~B. and {Bregman}, J.~D. and {Brouw}, W.~N. and 
	{Bus}, S. and {Chapman}, E. and {Ciardi}, B. and {Fernandez}, E.~R. and 
	{Ghosh}, A. and {Harker}, G. and {Iliev}, I.~T. and {Jeli{\'c}}, V. and 
	{Kazemi}, S. and {Koopmans}, L.~V.~E. and {Noordam}, J.~E. and 
	{Offringa}, A.~R. and {Patil}, A.~H. and {van Weeren}, R.~J. and 
	{Wijnholds}, S. and {Yatawatta}, S. and {Zaroubi}, S.},
    title = "{Probing ionospheric structures using the LOFAR radio telescope}",
  journal = {Radio Science},
archivePrefix = "arXiv",
   eprint = {1606.04683},
 primaryClass = "astro-ph.IM",
 keywords = {ionosphere, radio interferometry, LOFAR, diffractive scale, turbulent structures},
     year = 2016,
    month = jul,
   volume = 51,
    pages = {927-941},
      doi = {10.1002/2016RS006028},
   adsurl = {http://adsabs.harvard.edu/abs/2016RaSc...51..927M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{SH12,
   author = {{Scaife}, A.~M.~M. and {Heald}, G.~H.},
    title = "{A broad-band flux scale for low-frequency radio telescopes}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1203.0977},
 primaryClass = "astro-ph.IM",
 keywords = {methods: observational, methods: statistical},
     year = 2012,
    month = jun,
   volume = 423,
    pages = {L30-L34},
      doi = {10.1111/j.1745-3933.2012.01251.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.423L..30S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Offringa12,
   author = {{Offringa}, A.~R. and {van de Gronde}, J.~J. and {Roerdink}, J.~B.~T.~M.
	},
    title = "{A morphological algorithm for improving radio-frequency interference detection}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1201.3364},
 primaryClass = "astro-ph.IM",
 keywords = {instrumentation: interferometers, methods: data analysis, techniques: interferometric},
     year = 2012,
    month = mar,
   volume = 539,
      eid = {A95},
    pages = {A95},
      doi = {10.1051/0004-6361/201118497},
   adsurl = {http://adsabs.harvard.edu/abs/2012A%26A...539A..95O},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@MISC{mohanrafferty15,
   author = {{Mohan}, N. and {Rafferty}, D.},
    title = "{PyBDSF: Python Blob Detection and Source Finder}",
 keywords = {Software},
howpublished = {Astrophysics Source Code Library},
     year = 2015,
    month = feb,
archivePrefix = "ascl",
   eprint = {1502.007},
   adsurl = {http://adsabs.harvard.edu/abs/2015ascl.soft02007M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{katgert73,
   author = {{Katgert}, P. and {Katgert-Merkelijn}, J.~K. and {Le Poole}, R.~S. and 
	{van der Laan}, H.},
    title = "{A first 1415 MHz survey with the Westerbork Synthesis Radio Telescope: An attempt to detect radio emission from quasi-stellar objects.}",
  journal = {\aap},
     year = 1973,
    month = mar,
   volume = 23,
    pages = {171-194},
   adsurl = {http://adsabs.harvard.edu/abs/1973A%26A....23..171K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{baldwin85,
   author = {{Baldwin}, J.~E. and {Boysen}, R.~C. and {Hales}, S.~E.~G. and 
	{Jennings}, J.~E. and {Waggett}, P.~C. and {Warner}, P.~J. and 
	{Wilson}, D.~M.~A.},
    title = "{The 6C survey of radio sources. I - Declination zone delta greater than +80 deg}",
  journal = {\mnras},
 keywords = {Astronomical Catalogs, Astronomical Maps, Radio Sources (Astronomy), Atmospheric Effects, Calibrating, Error Analysis, Histograms},
     year = 1985,
    month = dec,
   volume = 217,
    pages = {717-730},
      doi = {10.1093/mnras/217.4.717},
   adsurl = {http://adsabs.harvard.edu/abs/1985MNRAS.217..717B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{condon98,
   author = {{Condon}, J.~J. and {Cotton}, W.~D. and {Greisen}, E.~W. and 
	{Yin}, Q.~F. and {Perley}, R.~A. and {Taylor}, G.~B. and {Broderick}, J.~J.
	},
    title = "{The NRAO VLA Sky Survey}",
  journal = {\aj},
 keywords = {CATALOGS, METHODS: DATA ANALYSIS, METHODS: OBSERVATIONAL, RADIO CONTINUUM, SURVEYS},
     year = 1998,
    month = may,
   volume = 115,
    pages = {1693-1716},
      doi = {10.1086/300337},
   adsurl = {http://adsabs.harvard.edu/abs/1998AJ....115.1693C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{cohen07,
   author = {{Cohen}, A.~S. and {Lane}, W.~M. and {Cotton}, W.~D. and {Kassim}, N.~E. and 
	{Lazio}, T.~J.~W. and {Perley}, R.~A. and {Condon}, J.~J. and 
	{Erickson}, W.~C.},
    title = "{The VLA Low-Frequency Sky Survey}",
  journal = {\aj},
archivePrefix = "arXiv",
   eprint = {0706.1191},
 keywords = {atmospheric effects, catalogs, radio continuum: general, surveys},
     year = 2007,
    month = sep,
   volume = 134,
    pages = {1245-1262},
      doi = {10.1086/520719},
   adsurl = {http://adsabs.harvard.edu/abs/2007AJ....134.1245C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{sumss03,
   author = {{Mauch}, T. and {Murphy}, T. and {Buttery}, H.~J. and {Curran}, J. and 
	{Hunstead}, R.~W. and {Piestrzynski}, B. and {Robertson}, J.~G. and 
	{Sadler}, E.~M.},
    title = "{SUMSS: a wide-field radio imaging survey of the southern sky - II. The source catalogue}",
  journal = {\mnras},
   eprint = {astro-ph/0303188},
 keywords = {methods: data analysis, catalogues, surveys, astrometry, galaxies: statistics, radio continuum: general},
     year = 2003,
    month = jul,
   volume = 342,
    pages = {1117-1130},
      doi = {10.1046/j.1365-8711.2003.06605.x},
   adsurl = {http://adsabs.harvard.edu/abs/2003MNRAS.342.1117M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{haarlem13,
   author = {{van Haarlem}, M.~P. and {Wise}, M.~W. and {Gunst}, A.~W. and 
	{Heald}, G. and {McKean}, J.~P. and {Hessels}, J.~W.~T. and 
	{de Bruyn}, A.~G. and {Nijboer}, R. and {Swinbank}, J. and {Fallows}, R. and 
	{Brentjens}, M. and {Nelles}, A. and {Beck}, R. and {Falcke}, H. and 
	{Fender}, R. and {H{\"o}randel}, J. and {Koopmans}, L.~V.~E. and 
	{Mann}, G. and {Miley}, G. and {R{\"o}ttgering}, H. and {Stappers}, B.~W. and 
	{Wijers}, R.~A.~M.~J. and {Zaroubi}, S. and {van den Akker}, M. and 
	{Alexov}, A. and {Anderson}, J. and {Anderson}, K. and {van Ardenne}, A. and 
	{Arts}, M. and {Asgekar}, A. and {Avruch}, I.~M. and {Batejat}, F. and 
	{B{\"a}hren}, L. and {Bell}, M.~E. and {Bell}, M.~R. and {van Bemmel}, I. and 
	{Bennema}, P. and {Bentum}, M.~J. and {Bernardi}, G. and {Best}, P. and 
	{B{\^i}rzan}, L. and {Bonafede}, A. and {Boonstra}, A.-J. and 
	{Braun}, R. and {Bregman}, J. and {Breitling}, F. and {van de Brink}, R.~H. and 
	{Broderick}, J. and {Broekema}, P.~C. and {Brouw}, W.~N. and 
	{Br{\"u}ggen}, M. and {Butcher}, H.~R. and {van Cappellen}, W. and 
	{Ciardi}, B. and {Coenen}, T. and {Conway}, J. and {Coolen}, A. and 
	{Corstanje}, A. and {Damstra}, S. and {Davies}, O. and {Deller}, A.~T. and 
	{Dettmar}, R.-J. and {van Diepen}, G. and {Dijkstra}, K. and 
	{Donker}, P. and {Doorduin}, A. and {Dromer}, J. and {Drost}, M. and 
	{van Duin}, A. and {Eisl{\"o}ffel}, J. and {van Enst}, J. and 
	{Ferrari}, C. and {Frieswijk}, W. and {Gankema}, H. and {Garrett}, M.~A. and 
	{de Gasperin}, F. and {Gerbers}, M. and {de Geus}, E. and {Grie{\ss}meier}, J.-M. and 
	{Grit}, T. and {Gruppen}, P. and {Hamaker}, J.~P. and {Hassall}, T. and 
	{Hoeft}, M. and {Holties}, H.~A. and {Horneffer}, A. and {van der Horst}, A. and 
	{van Houwelingen}, A. and {Huijgen}, A. and {Iacobelli}, M. and 
	{Intema}, H. and {Jackson}, N. and {Jelic}, V. and {de Jong}, A. and 
	{Juette}, E. and {Kant}, D. and {Karastergiou}, A. and {Koers}, A. and 
	{Kollen}, H. and {Kondratiev}, V.~I. and {Kooistra}, E. and 
	{Koopman}, Y. and {Koster}, A. and {Kuniyoshi}, M. and {Kramer}, M. and 
	{Kuper}, G. and {Lambropoulos}, P. and {Law}, C. and {van Leeuwen}, J. and 
	{Lemaitre}, J. and {Loose}, M. and {Maat}, P. and {Macario}, G. and 
	{Markoff}, S. and {Masters}, J. and {McFadden}, R.~A. and {McKay-Bukowski}, D. and 
	{Meijering}, H. and {Meulman}, H. and {Mevius}, M. and {Middelberg}, E. and 
	{Millenaar}, R. and {Miller-Jones}, J.~C.~A. and {Mohan}, R.~N. and 
	{Mol}, J.~D. and {Morawietz}, J. and {Morganti}, R. and {Mulcahy}, D.~D. and 
	{Mulder}, E. and {Munk}, H. and {Nieuwenhuis}, L. and {van Nieuwpoort}, R. and 
	{Noordam}, J.~E. and {Norden}, M. and {Noutsos}, A. and {Offringa}, A.~R. and 
	{Olofsson}, H. and {Omar}, A. and {Orr{\'u}}, E. and {Overeem}, R. and 
	{Paas}, H. and {Pandey-Pommier}, M. and {Pandey}, V.~N. and 
	{Pizzo}, R. and {Polatidis}, A. and {Rafferty}, D. and {Rawlings}, S. and 
	{Reich}, W. and {de Reijer}, J.-P. and {Reitsma}, J. and {Renting}, G.~A. and 
	{Riemers}, P. and {Rol}, E. and {Romein}, J.~W. and {Roosjen}, J. and 
	{Ruiter}, M. and {Scaife}, A. and {van der Schaaf}, K. and {Scheers}, B. and 
	{Schellart}, P. and {Schoenmakers}, A. and {Schoonderbeek}, G. and 
	{Serylak}, M. and {Shulevski}, A. and {Sluman}, J. and {Smirnov}, O. and 
	{Sobey}, C. and {Spreeuw}, H. and {Steinmetz}, M. and {Sterks}, C.~G.~M. and 
	{Stiepel}, H.-J. and {Stuurwold}, K. and {Tagger}, M. and {Tang}, Y. and 
	{Tasse}, C. and {Thomas}, I. and {Thoudam}, S. and {Toribio}, M.~C. and 
	{van der Tol}, B. and {Usov}, O. and {van Veelen}, M. and {van der Veen}, A.-J. and 
	{ter Veen}, S. and {Verbiest}, J.~P.~W. and {Vermeulen}, R. and 
	{Vermaas}, N. and {Vocks}, C. and {Vogt}, C. and {de Vos}, M. and 
	{van der Wal}, E. and {van Weeren}, R. and {Weggemans}, H. and 
	{Weltevrede}, P. and {White}, S. and {Wijnholds}, S.~J. and 
	{Wilhelmsson}, T. and {Wucknitz}, O. and {Yatawatta}, S. and 
	{Zarka}, P. and {Zensus}, A. and {van Zwieten}, J.},
    title = "{LOFAR: The LOw-Frequency ARray}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1305.3550},
 primaryClass = "astro-ph.IM",
 keywords = {instrumentation: interferometers, radio continuum: general, radio lines: general, dark ages, reionization, first stars, telescopes},
     year = 2013,
    month = aug,
   volume = 556,
      eid = {A2},
    pages = {A2},
      doi = {10.1051/0004-6361/201220873},
   adsurl = {http://adsabs.harvard.edu/abs/2013A%26A...556A...2V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{shimwell17,
   author = {{Shimwell}, T.~W. and {R{\"o}ttgering}, H.~J.~A. and {Best}, P.~N. and 
	{Williams}, W.~L. and {Dijkema}, T.~J. and {de Gasperin}, F. and 
	{Hardcastle}, M.~J. and {Heald}, G.~H. and {Hoang}, D.~N. and 
	{Horneffer}, A. and {Intema}, H. and {Mahony}, E.~K. and {Mandal}, S. and 
	{Mechev}, A.~P. and {Morabito}, L. and {Oonk}, J.~B.~R. and 
	{Rafferty}, D. and {Retana-Montenegro}, E. and {Sabater}, J. and 
	{Tasse}, C. and {van Weeren}, R.~J. and {Br{\"u}ggen}, M. and 
	{Brunetti}, G. and {Chy{\.z}y}, K.~T. and {Conway}, J.~E. and 
	{Haverkorn}, M. and {Jackson}, N. and {Jarvis}, M.~J. and {McKean}, J.~P. and 
	{Miley}, G.~K. and {Morganti}, R. and {White}, G.~J. and {Wise}, M.~W. and 
	{van Bemmel}, I.~M. and {Beck}, R. and {Brienza}, M. and {Bonafede}, A. and 
	{Calistro Rivera}, G. and {Cassano}, R. and {Clarke}, A.~O. and 
	{Cseh}, D. and {Deller}, A. and {Drabent}, A. and {van Driel}, W. and 
	{Engels}, D. and {Falcke}, H. and {Ferrari}, C. and {Fr{\"o}hlich}, S. and 
	{Garrett}, M.~A. and {Harwood}, J.~J. and {Heesen}, V. and {Hoeft}, M. and 
	{Horellou}, C. and {Israel}, F.~P. and {Kapi{\'n}ska}, A.~D. and 
	{Kunert-Bajraszewska}, M. and {McKay}, D.~J. and {Mohan}, N.~R. and 
	{Orr{\'u}}, E. and {Pizzo}, R.~F. and {Prandoni}, I. and {Schwarz}, D.~J. and 
	{Shulevski}, A. and {Sipior}, M. and {Smith}, D.~J.~B. and {Sridhar}, S.~S. and 
	{Steinmetz}, M. and {Stroe}, A. and {Varenius}, E. and {van der Werf}, P.~P. and 
	{Zensus}, J.~A. and {Zwart}, J.~T.~L.},
    title = "{The LOFAR Two-metre Sky Survey. I. Survey description and preliminary data release}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1611.02700},
 primaryClass = "astro-ph.IM",
 keywords = {surveys, catalogs, radio continuum: general, techniques: image processing},
     year = 2017,
    month = feb,
   volume = 598,
      eid = {A104},
    pages = {A104},
      doi = {10.1051/0004-6361/201629313},
   adsurl = {http://adsabs.harvard.edu/abs/2017A%26A...598A.104S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{lockman86,
   author = {{Lockman}, F.~J. and {Jahoda}, K. and {McCammon}, D.},
    title = "{The structure of galactic HI in directions of low total column density}",
  journal = {\apj},
 keywords = {Hydrogen, Interstellar Gas, Milky Way Galaxy, Neutral Gases, Northern Sky, Astronomical Spectroscopy, Clouds, Particle Density (Concentration), Space Observations (From Earth)},
     year = 1986,
    month = mar,
   volume = 302,
    pages = {432-449},
      doi = {10.1086/164002},
   adsurl = {http://adsabs.harvard.edu/abs/1986ApJ...302..432L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{lonsdale03,
   author = {{Lonsdale}, C.~J. and {Smith}, H.~E. and {Rowan-Robinson}, M. and 
	{Surace}, J. and {Shupe}, D. and {Xu}, C. and {Oliver}, S. and 
	{Padgett}, D. and {Fang}, F. and {Conrow}, T. and {Franceschini}, A. and 
	{Gautier}, N. and {Griffin}, M. and {Hacking}, P. and {Masci}, F. and 
	{Morrison}, G. and {O'Linger}, J. and {Owen}, F. and {P{\'e}rez-Fournon}, I. and 
	{Pierre}, M. and {Puetter}, R. and {Stacey}, G. and {Castro}, S. and 
	{Polletta}, M.~d.~C. and {Farrah}, D. and {Jarrett}, T. and 
	{Frayer}, D. and {Siana}, B. and {Babbedge}, T. and {Dye}, S. and 
	{Fox}, M. and {Gonzalez-Solares}, E. and {Salaman}, M. and {Berta}, S. and 
	{Condon}, J.~J. and {Dole}, H. and {Serjeant}, S.},
    title = "{SWIRE: The SIRTF Wide-Area Infrared Extragalactic Survey}",
  journal = {\pasp},
   eprint = {astro-ph/0305375},
 keywords = {Surveys, Galaxies: Evolution, Galaxies: Active, Cosmology: Large-Scale Structure of Universe, infrared: galaxies},
     year = 2003,
    month = aug,
   volume = 115,
    pages = {897-927},
      doi = {10.1086/376850},
   adsurl = {http://adsabs.harvard.edu/abs/2003PASP..115..897L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{foto12,
   author = {{Fotopoulou}, S. and {Salvato}, M. and {Hasinger}, G. and {Rovilos}, E. and 
	{Brusa}, M. and {Egami}, E. and {Lutz}, D. and {Burwitz}, V. and 
	{Henry}, J.~P. and {Huang}, J.~H. and {Rigopoulou}, D. and {Vaccari}, M.
	},
    title = "{Photometry and Photometric Redshift Catalogs for the Lockman Hole Deep Field}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1110.0960},
 keywords = {galaxies: active, galaxies: general, galaxies: photometry, surveys},
     year = 2012,
    month = jan,
   volume = 198,
      eid = {1},
    pages = {1},
      doi = {10.1088/0067-0049/198/1/1},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJS..198....1F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{mauduit12,
   author = {{Mauduit}, J.-C. and {Lacy}, M. and {Farrah}, D. and {Surace}, J.~A. and 
	{Jarvis}, M. and {Oliver}, S. and {Maraston}, C. and {Vaccari}, M. and 
	{Marchetti}, L. and {Zeimann}, G. and {Gonz{\'a}les-Solares}, E.~A. and 
	{Pforr}, J. and {Petric}, A.~O. and {Henriques}, B. and {Thomas}, P.~A. and 
	{Afonso}, J. and {Rettura}, A. and {Wilson}, G. and {Falder}, J.~T. and 
	{Geach}, J.~E. and {Huynh}, M. and {Norris}, R.~P. and {Seymour}, N. and 
	{Richards}, G.~T. and {Stanford}, S.~A. and {Alexander}, D.~M. and 
	{Becker}, R.~H. and {Best}, P.~N. and {Bizzocchi}, L. and {Bonfield}, D. and 
	{Castro}, N. and {Cava}, A. and {Chapman}, S. and {Christopher}, N. and 
	{Clements}, D.~L. and {Covone}, G. and {Dubois}, N. and {Dunlop}, J.~S. and 
	{Dyke}, E. and {Edge}, A. and {Ferguson}, H.~C. and {Foucaud}, S. and 
	{Franceschini}, A. and {Gal}, R.~R. and {Grant}, J.~K. and {Grossi}, M. and 
	{Hatziminaoglou}, E. and {Hickey}, S. and {Hodge}, J.~A. and 
	{Huang}, J.-S. and {Ivison}, R.~J. and {Kim}, M. and {LeFevre}, O. and 
	{Lehnert}, M. and {Lonsdale}, C.~J. and {Lubin}, L.~M. and {McLure}, R.~J. and 
	{Messias}, H. and {Mart{\'{\i}}nez-Sansigre}, A. and {Mortier}, A.~M.~J. and 
	{Nielsen}, D.~M. and {Ouchi}, M. and {Parish}, G. and {Perez-Fournon}, I. and 
	{Pierre}, M. and {Rawlings}, S. and {Readhead}, A. and {Ridgway}, S.~E. and 
	{Rigopoulou}, D. and {Romer}, A.~K. and {Rosebloom}, I.~G. and 
	{Rottgering}, H.~J.~A. and {Rowan-Robinson}, M. and {Sajina}, A. and 
	{Simpson}, C.~J. and {Smail}, I. and {Squires}, G.~K. and {Stevens}, J.~A. and 
	{Taylor}, R. and {Trichas}, M. and {Urrutia}, T. and {van Kampen}, E. and 
	{Verma}, A. and {Xu}, C.~K.},
    title = "{Addendum: The Spitzer Extragalactic Representative Volume Survey (SERVS): Survey Definition and Goals (<A href=``http:///cgi-bin/resolve?id=doi: 10.1086/666945''>PASP, 124, 714, [2012]</A>)}",
  journal = {\pasp},
     year = 2012,
    month = oct,
   volume = 124,
    pages = {1135},
      doi = {10.1086/668290},
   adsurl = {http://adsabs.harvard.edu/abs/2012PASP..124.1135M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{oliver12,
   author = {{Oliver}, S.~J. and {Bock}, J. and {Altieri}, B. and {Amblard}, A. and 
	{Arumugam}, V. and {Aussel}, H. and {Babbedge}, T. and {Beelen}, A. and 
	{B{\'e}thermin}, M. and {Blain}, A. and {Boselli}, A. and {Bridge}, C. and 
	{Brisbin}, D. and {Buat}, V. and {Burgarella}, D. and {Castro-Rodr{\'{\i}}guez}, N. and 
	{Cava}, A. and {Chanial}, P. and {Cirasuolo}, M. and {Clements}, D.~L. and 
	{Conley}, A. and {Conversi}, L. and {Cooray}, A. and {Dowell}, C.~D. and 
	{Dubois}, E.~N. and {Dwek}, E. and {Dye}, S. and {Eales}, S. and 
	{Elbaz}, D. and {Farrah}, D. and {Feltre}, A. and {Ferrero}, P. and 
	{Fiolet}, N. and {Fox}, M. and {Franceschini}, A. and {Gear}, W. and 
	{Giovannoli}, E. and {Glenn}, J. and {Gong}, Y. and {Gonz{\'a}lez Solares}, E.~A. and 
	{Griffin}, M. and {Halpern}, M. and {Harwit}, M. and {Hatziminaoglou}, E. and 
	{Heinis}, S. and {Hurley}, P. and {Hwang}, H.~S. and {Hyde}, A. and 
	{Ibar}, E. and {Ilbert}, O. and {Isaak}, K. and {Ivison}, R.~J. and 
	{Lagache}, G. and {Le Floc'h}, E. and {Levenson}, L. and {Faro}, B.~L. and 
	{Lu}, N. and {Madden}, S. and {Maffei}, B. and {Magdis}, G. and 
	{Mainetti}, G. and {Marchetti}, L. and {Marsden}, G. and {Marshall}, J. and 
	{Mortier}, A.~M.~J. and {Nguyen}, H.~T. and {O'Halloran}, B. and 
	{Omont}, A. and {Page}, M.~J. and {Panuzzo}, P. and {Papageorgiou}, A. and 
	{Patel}, H. and {Pearson}, C.~P. and {P{\'e}rez-Fournon}, I. and 
	{Pohlen}, M. and {Rawlings}, J.~I. and {Raymond}, G. and {Rigopoulou}, D. and 
	{Riguccini}, L. and {Rizzo}, D. and {Rodighiero}, G. and {Roseboom}, I.~G. and 
	{Rowan-Robinson}, M. and {S{\'a}nchez Portal}, M. and {Schulz}, B. and 
	{Scott}, D. and {Seymour}, N. and {Shupe}, D.~L. and {Smith}, A.~J. and 
	{Stevens}, J.~A. and {Symeonidis}, M. and {Trichas}, M. and 
	{Tugwell}, K.~E. and {Vaccari}, M. and {Valtchanov}, I. and 
	{Vieira}, J.~D. and {Viero}, M. and {Vigroux}, L. and {Wang}, L. and 
	{Ward}, R. and {Wardlow}, J. and {Wright}, G. and {Xu}, C.~K. and 
	{Zemcov}, M.},
    title = "{The Herschel Multi-tiered Extragalactic Survey: HerMES}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1203.2562},
 keywords = {surveys, galaxies: evolution, infrared: galaxies, submillimetre: galaxies },
     year = 2012,
    month = aug,
   volume = 424,
    pages = {1614-1635},
      doi = {10.1111/j.1365-2966.2012.20912.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.424.1614O},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{polletta06,
   author = {{Polletta}, M.~d.~C. and {Wilkes}, B.~J. and {Siana}, B. and 
	{Lonsdale}, C.~J. and {Kilgard}, R. and {Smith}, H.~E. and {Kim}, D.-W. and 
	{Owen}, F. and {Efstathiou}, A. and {Jarrett}, T. and {Stacey}, G. and 
	{Franceschini}, A. and {Rowan-Robinson}, M. and {Babbedge}, T.~S.~R. and 
	{Berta}, S. and {Fang}, F. and {Farrah}, D. and {Gonz{\'a}lez-Solares}, E. and 
	{Morrison}, G. and {Surace}, J.~A. and {Shupe}, D.~L.},
    title = "{Chandra and Spitzer Unveil Heavily Obscured Quasars in the Chandra/SWIRE Survey}",
  journal = {\apj},
   eprint = {astro-ph/0602228},
 keywords = {Galaxies: Active, Infrared: Galaxies, quasars: individual (SWIRE J104409.95+585224.8), quasars: individual (SWIRE J104406.30+583954.1), X-Rays: Galaxies},
     year = 2006,
    month = may,
   volume = 642,
    pages = {673-693},
      doi = {10.1086/500821},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...642..673P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{brunner08,
   author = {{Brunner}, H. and {Cappelluti}, N. and {Hasinger}, G. and {Barcons}, X. and 
	{Fabian}, A.~C. and {Mainieri}, V. and {Szokoly}, G.},
    title = "{XMM-Newton observations of the Lockman Hole: X-ray source catalogue and number counts}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0711.4822},
 keywords = {surveys, galaxies: active, galaxies: quasars: general, X-rays: galaxies, X-rays: general},
     year = 2008,
    month = feb,
   volume = 479,
    pages = {283-300},
      doi = {10.1051/0004-6361:20077687},
   adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...479..283B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{mahony16,
   author = {{Mahony}, E.~K. and {Morganti}, R. and {Prandoni}, I. and {van Bemmel}, I.~M. and 
	{Shimwell}, T.~W. and {Brienza}, M. and {Best}, P.~N. and {Br{\"u}ggen}, M. and 
	{Calistro Rivera}, G. and {de Gasperin}, F. and {Hardcastle}, M.~J. and 
	{Harwood}, J.~J. and {Heald}, G. and {Jarvis}, M.~J. and {Mandal}, S. and 
	{Miley}, G.~K. and {Retana-Montenegro}, E. and {R{\"o}ttgering}, H.~J.~A. and 
	{Sabater}, J. and {Tasse}, C. and {van Velzen}, S. and {van Weeren}, R.~J. and 
	{Williams}, W.~L. and {White}, G.~J.},
    title = "{The Lockman Hole project: LOFAR observations and spectral index properties of low-frequency radio sources}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1609.00537},
 keywords = {surveys, galaxies: active, radio continuum: galaxies},
     year = 2016,
    month = dec,
   volume = 463,
    pages = {2997-3020},
      doi = {10.1093/mnras/stw2225},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.463.2997M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{prandoni01,
   author = {{Prandoni}, I. and {Gregorini}, L. and {Parma}, P. and {de Ruiter}, H.~R. and 
	{Vettolani}, G. and {Wieringa}, M.~H. and {Ekers}, R.~D.},
    title = "{The ATESP radio survey. III. Source counts}",
  journal = {\aap},
   eprint = {astro-ph/0010444},
 keywords = {SURVEYS, RADIO CONTINUUM: GALAXIES, GALAXIES: EVOLUTION},
     year = 2001,
    month = jan,
   volume = 365,
    pages = {392-399},
      doi = {10.1051/0004-6361:20000142},
   adsurl = {http://adsabs.harvard.edu/abs/2001A%26A...365..392P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{windhorst90,
   author = {{Windhorst}, R. and {Mathis}, D. and {Neuschaefer}, L.},
    title = "{The evolution of weak radio galaxies at radio and optical wavelengths}",
 keywords = {Galactic Evolution, Galactic Radiation, Radio Galaxies, Red Shift, Microwave Spectra, Size Distribution, Sky Surveys (Astronomy)},
booktitle = {Evolution of the Universe of Galaxies},
     year = 1990,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 10,
   editor = {{Kron}, R.~G.},
    pages = {389-403},
   adsurl = {http://adsabs.harvard.edu/abs/1990ASPC...10..389W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{eg01,
   author = {{En{\ss}lin}, T.~A. and {Gopal-Krishna}},
    title = "{Reviving fossil radio plasma in clusters of galaxies by adiabatic compression in environmental shock waves}",
  journal = {\aap},
   eprint = {astro-ph/0011123},
 keywords = {ACCELERATION OF PARTICLES, SHOCK WAVES, GALAXIES: INTERGALACTIC MEDIUM, GALAXIES: ACTIVE, GALAXIES: CLUSTERS: GENERAL, RADIO CONTINUUM: GENERAL},
     year = 2001,
    month = jan,
   volume = 366,
    pages = {26-34},
      doi = {10.1051/0004-6361:20000198},
   adsurl = {http://adsabs.harvard.edu/abs/2001A%26A...366...26E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kangryu15,
   author = {{Kang}, H. and {Ryu}, D.},
    title = "{Curved Radio Spectra of Weak Cluster Shocks}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1505.04256},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, cosmic rays, galaxies: clusters: general, shock waves},
     year = 2015,
    month = aug,
   volume = 809,
      eid = {186},
    pages = {186},
      doi = {10.1088/0004-637X/809/2/186},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...809..186K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{baldi07,
   author = {{Baldi}, A. and {Ettori}, S. and {Mazzotta}, P. and {Tozzi}, P. and 
	{Borgani}, S.},
    title = "{A Chandra Archival Study of the Temperature and Metal Abundance Profiles in Hot Galaxy Clusters at 0.1 $\lt$\~{} z $\lt$\~{} 0.3}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0705.3865},
 keywords = {Galaxies: Clusters: General, Galaxies: Intergalactic Medium, X-Rays: Galaxies: Clusters},
     year = 2007,
    month = sep,
   volume = 666,
    pages = {835-845},
      doi = {10.1086/520505},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...666..835B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{maughan08,
   author = {{Maughan}, B.~J. and {Jones}, C. and {Forman}, W. and {Van Speybroeck}, L.
	},
    title = "{Images, Structural Properties, and Metal Abundances of Galaxy Clusters Observed with Chandra ACIS-I at 0.1 $\lt$ z $\lt$ 1.3}",
  journal = {\apjs},
   eprint = {astro-ph/0703156},
 keywords = {cosmology: observations, galaxies: clusters: general, galaxies: high-redshift, intergalactic medium, X-rays: galaxies },
     year = 2008,
    month = jan,
   volume = 174,
      eid = {117-135},
    pages = {117-135},
      doi = {10.1086/521225},
   adsurl = {http://adsabs.harvard.edu/abs/2008ApJS..174..117M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{abell89,
   author = {{Abell}, G.~O. and {Corwin}, Jr., H.~G. and {Olowin}, R.~P.},
    title = "{A catalog of rich clusters of galaxies}",
  journal = {\apjs},
 keywords = {Astronomical Catalogs, Galactic Clusters, Sky Surveys (Astronomy), Galactic Structure, Luminosity, Red Shift, Schmidt Telescopes, Spatial Distribution},
     year = 1989,
    month = may,
   volume = 70,
    pages = {1-138},
      doi = {10.1086/191333},
   adsurl = {http://adsabs.harvard.edu/abs/1989ApJS...70....1A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{buote96,
   author = {{Buote}, D.~A. and {Tsai}, J.~C.},
    title = "{Quantifying the Morphologies and Dynamical Evolution of Galaxy Clusters. II. Application to a Sample of ROSAT Clusters}",
  journal = {\apj},
   eprint = {astro-ph/9504046},
 keywords = {GALAXIES: CLUSTERS: GENERAL, GALAXIES: EVOLUTION, GALAXIES: STRUCTURE, X-RAYS: GALAXIES},
     year = 1996,
    month = feb,
   volume = 458,
    pages = {27},
      doi = {10.1086/176790},
   adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...458...27B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{white00,
   author = {{White}, D.~A.},
    title = "{Deconvolution of ASCA X-ray data - II. Radial temperature and metallicity profiles for 106 galaxy clusters}",
  journal = {\mnras},
   eprint = {astro-ph/9909467},
 keywords = {METHODS: DATA ANALYSIS, COOLING FLOWS, GALAXIES: FUNDAMENTAL PARAMETERS, INTERGALACTIC MEDIUM, X-RAYS: GALAXIES},
     year = 2000,
    month = mar,
   volume = 312,
    pages = {663-688},
      doi = {10.1046/j.1365-8711.2000.03163.x},
   adsurl = {http://adsabs.harvard.edu/abs/2000MNRAS.312..663W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kempnersarazin01,
   author = {{Kempner}, J.~C. and {Sarazin}, C.~L.},
    title = "{Radio Halo and Relic Candidates from the Westerbork Northern Sky Survey}",
  journal = {\apj},
   eprint = {astro-ph/0010251},
 keywords = {ISM: Cosmic Rays, Galaxies: Clusters: General, Galaxies: Intergalactic Medium, Magnetic Fields, Radio Continuum: Galaxies, X-Rays: General},
     year = 2001,
    month = feb,
   volume = 548,
    pages = {639-651},
      doi = {10.1086/319024},
   adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...548..639K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{williams16,
   author = {{Williams}, W.~L. and {van Weeren}, R.~J. and {R{\"o}ttgering}, H.~J.~A. and 
	{Best}, P. and {Dijkema}, T.~J. and {de Gasperin}, F. and {Hardcastle}, M.~J. and 
	{Heald}, G. and {Prandoni}, I. and {Sabater}, J. and {Shimwell}, T.~W. and 
	{Tasse}, C. and {van Bemmel}, I.~M. and {Br{\"u}ggen}, M. and 
	{Brunetti}, G. and {Conway}, J.~E. and {En{\ss}lin}, T. and 
	{Engels}, D. and {Falcke}, H. and {Ferrari}, C. and {Haverkorn}, M. and 
	{Jackson}, N. and {Jarvis}, M.~J. and {Kapi{\'n}ska}, A.~D. and 
	{Mahony}, E.~K. and {Miley}, G.~K. and {Morabito}, L.~K. and 
	{Morganti}, R. and {Orr{\'u}}, E. and {Retana-Montenegro}, E. and 
	{Sridhar}, S.~S. and {Toribio}, M.~C. and {White}, G.~J. and 
	{Wise}, M.~W. and {Zwart}, J.~T.~L.},
    title = "{LOFAR 150-MHz observations of the Bo{\"o}tes field: catalogue and source counts}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1605.01531},
 keywords = {techniques: interferometric, surveys, galaxies: active, radio continuum: galaxies},
     year = 2016,
    month = aug,
   volume = 460,
    pages = {2385-2412},
      doi = {10.1093/mnras/stw1056},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.460.2385W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{rau11,
   author = {{Rau}, U. and {Cornwell}, T.~J.},
    title = "{A multi-scale multi-frequency deconvolution algorithm for synthesis imaging in radio interferometry}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1106.2745},
 primaryClass = "astro-ph.IM",
 keywords = {techniques: interferometric, techniques: image processing, methods: numerical, radio continuum: general},
     year = 2011,
    month = aug,
   volume = 532,
      eid = {A71},
    pages = {A71},
      doi = {10.1051/0004-6361/201117104},
   adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...532A..71R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{perleybutler13,
   author = {{Perley}, R.~A. and {Butler}, B.~J.},
    title = "{An Accurate Flux Density Scale from 1 to 50 GHz}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1211.1300},
 primaryClass = "astro-ph.IM",
 keywords = {instrumentation: interferometers, methods: observational, radio continuum: general, techniques: interferometric},
     year = 2013,
    month = feb,
   volume = 204,
      eid = {19},
    pages = {19},
      doi = {10.1088/0067-0049/204/2/19},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJS..204...19P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{cassano13,
   author = {{Cassano}, R. and {Ettori}, S. and {Brunetti}, G. and {Giacintucci}, S. and 
	{Pratt}, G.~W. and {Venturi}, T. and {Kale}, R. and {Dolag}, K. and 
	{Markevitch}, M.},
    title = "{Revisiting Scaling Relations for Giant Radio Halos in Galaxy Clusters}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1306.4379},
 keywords = {galaxies: clusters: general, radiation mechanisms: non-thermal, radio continuum: general, X-rays: galaxies: clusters},
     year = 2013,
    month = nov,
   volume = 777,
      eid = {141},
    pages = {141},
      doi = {10.1088/0004-637X/777/2/141},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...777..141C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{becker95,
   author = {{Becker}, R.~H. and {White}, R.~L. and {Helfand}, D.~J.},
    title = "{The FIRST Survey: Faint Images of the Radio Sky at Twenty Centimeters}",
  journal = {\apj},
 keywords = {RADIO CONTINUUM: GENERAL, SURVEYS},
     year = 1995,
    month = sep,
   volume = 450,
    pages = {559},
      doi = {10.1086/176166},
   adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...450..559B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{petrosian01,
   author = {{Petrosian}, V.},
    title = "{On the Nonthermal Emission and Acceleration of Electrons in Coma and Other Clusters of Galaxies}",
  journal = {\apj},
   eprint = {astro-ph/0101145},
 keywords = {Acceleration of Particles, Galaxies: Clusters: General, Galaxies: Clusters: Individual: Name: Coma, Magnetic Fields, X-Rays: Galaxies: Clusters},
     year = 2001,
    month = aug,
   volume = 557,
    pages = {560-572},
      doi = {10.1086/321557},
   adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...557..560P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{akamatsu13,
   author = {{Akamatsu}, H. and {Kawahara}, H.},
    title = "{Systematic X-Ray Analysis of Radio Relic Clusters with Suzaku}",
  journal = {\pasj},
archivePrefix = "arXiv",
   eprint = {1112.3030},
 keywords = {galaxies: clusters, galaxies: intergalactic medium, shock waves, X-rays: galaxies: clusters},
     year = 2013,
    month = feb,
   volume = 65,
      eid = {16},
    pages = {16},
      doi = {10.1093/pasj/65.1.16},
   adsurl = {http://adsabs.harvard.edu/abs/2013PASJ...65...16A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{eckert16a,
   author = {{Eckert}, D. and {Jauzac}, M. and {Vazza}, F. and {Owers}, M.~S. and 
	{Kneib}, J.-P. and {Tchernin}, C. and {Intema}, H. and {Knowles}, K.
	},
    title = "{A shock front at the radio relic of Abell 2744}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1603.02272},
 primaryClass = "astro-ph.HE",
 keywords = {galaxies: clusters: individual: A2744, X-rays: galaxies: clusters},
     year = 2016,
    month = sep,
   volume = 461,
    pages = {1302-1307},
      doi = {10.1093/mnras/stw1435},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.461.1302E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{planck,
   author = {{Planck Collaboration} and {Ade}, P.~A.~R. and {Aghanim}, N. and 
	{Arnaud}, M. and {Ashdown}, M. and {Aumont}, J. and {Baccigalupi}, C. and 
	{Banday}, A.~J. and {Barreiro}, R.~B. and {Barrena}, R. and et al.},
    title = "{Planck 2015 results. XXVII. The second Planck catalogue of Sunyaev-Zeldovich sources}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1502.01598},
 keywords = {cosmology: observations, galaxies: clusters: general, catalogs},
     year = 2016,
    month = sep,
   volume = 594,
      eid = {A27},
    pages = {A27},
      doi = {10.1051/0004-6361/201525823},
   adsurl = {http://adsabs.harvard.edu/abs/2016A%26A...594A..27P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{roland85,
   author = {{Roland}, J. and {Hanisch}, R.~J. and {Veron}, P. and {Fomalont}, E.
	},
    title = "{WSRT and VLA observations of very steep spectrum radio galaxies in clusters}",
  journal = {\aap},
 keywords = {Galactic Clusters, Galactic Evolution, Intergalactic Media, Radio Galaxies, Radio Spectra, Very Long Base Interferometry, Astronomical Maps, Galactic Nuclei, Relativistic Electron Beams, Synchrotron Radiation, X Ray Sources},
     year = 1985,
    month = jul,
   volume = 148,
    pages = {323-334},
   adsurl = {http://adsabs.harvard.edu/abs/1985A%26A...148..323R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{cuciti18,
   author = {{Cuciti}, V. and {Brunetti}, G. and {van Weeren}, R. and {Bonafede}, A. and 
	{Dallacasa}, D. and {Cassano}, R. and {Venturi}, T. and {Kale}, R.
	},
    title = "{New giant radio sources and underluminous radio halos in two galaxy clusters}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1709.06364},
 keywords = {galaxies: clusters: individual: Abell 1451, Zwcl 0634.1+4750, galaxies: clusters: intracluster medium, radiation mechanisms: non-thermal},
     year = 2018,
    month = jan,
   volume = 609,
      eid = {A61},
    pages = {A61},
      doi = {10.1051/0004-6361/201731174},
   adsurl = {http://adsabs.harvard.edu/abs/2018A%26A...609A..61C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{rajpurohit18,
   author = {{Rajpurohit}, K. and {Hoeft}, M. and {van Weeren}, R.~J. and 
	{Rudnick}, L. and {R{\"o}ttgering}, H.~J.~A. and {Forman}, W.~R. and 
	{Br{\"u}ggen}, M. and {Croston}, J.~H. and {Andrade-Santos}, F. and 
	{Dawson}, W.~A. and {Intema}, H.~T. and {Kraft}, R.~P. and {Jones}, C. and 
	{Jee}, M.~J.},
    title = "{Deep VLA Observations of the Cluster 1RXS J0603.3+4214 in the Frequency Range of 1{\ndash}2 GHz}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1712.01327},
 keywords = {acceleration of particles, galaxies: clusters: individual: 1RXS J0603.3+4214, galaxies: clusters: intracluster medium, large-scale structure of universe, magnetic fields, radiation mechanisms: non-thermal },
     year = 2018,
    month = jan,
   volume = 852,
      eid = {65},
    pages = {65},
      doi = {10.3847/1538-4357/aa9f13},
   adsurl = {http://adsabs.harvard.edu/abs/2018ApJ...852...65R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kale12,
   author = {{Kale}, R. and {Dwarakanath}, K.~S.},
    title = "{Multi-frequency Studies of Radio Relics in the Galaxy Clusters A4038, A1664, and A786}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1109.3261},
 keywords = {galaxies: clusters: individual: A4038 A1664 A786, galaxies: clusters: intracluster medium, radiation mechanisms: non-thermal, radio continuum: general},
     year = 2012,
    month = jan,
   volume = 744,
      eid = {46},
    pages = {46},
      doi = {10.1088/0004-637X/744/1/46},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...744...46K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{rottgering11,
   author = {{R{\"o}ttgering}, H. and {Afonso}, J. and {Barthel}, P. and 
	{Batejat}, F. and {Best}, P. and {Bonafede}, A. and {Br{\"u}ggen}, M. and 
	{Brunetti}, G. and {Chy{\.z}y}, K. and {Conway}, J. and {de Gasperin}, F. and 
	{Ferrari}, C. and {Haverkorn}, M. and {Heald}, G. and {Hoeft}, M. and 
	{Jackson}, N. and {Jarvis}, M. and {Ker}, L. and {Lehnert}, M. and 
	{Macario}, G. and {McKean}, J. and {Miley}, G. and {Morganti}, R. and 
	{Oosterloo}, T. and {Orr{\`u}}, E. and {Pizzo}, R. and {Rafferty}, D. and 
	{Shulevski}, A. and {Tasse}, C. and {van Bemmel}, I. and {van der Tol}, B. and 
	{van Weeren}, R. and {Verheijen}, M. and {White}, G. and {Wise}, M.
	},
    title = "{LOFAR and APERTIF Surveys of the Radio Sky: Probing Shocks and Magnetic Fields in Galaxy Clusters}",
  journal = {Journal of Astrophysics and Astronomy},
archivePrefix = "arXiv",
   eprint = {1107.1606},
 keywords = {Galaxies, clusters, general, intracluster medium, radio continuum: galaxies, radio telescopes},
     year = 2011,
    month = dec,
   volume = 32,
    pages = {557-566},
      doi = {10.1007/s12036-011-9129-x},
   adsurl = {http://adsabs.harvard.edu/abs/2011JApA...32..557R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{botteon18,
   author = {{Botteon}, A. and {Gastaldello}, F. and {Brunetti}, G.},
    title = "{Shocks and cold fronts in merging and massive galaxy clusters: new detections with Chandra}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1707.07038},
 primaryClass = "astro-ph.HE",
 keywords = {shock waves, galaxies: clusters: general, galaxies: clusters: intracluster medium, X-rays: galaxies: clusters},
     year = 2018,
    month = jun,
   volume = 476,
    pages = {5591-5620},
      doi = {10.1093/mnras/sty598},
   adsurl = {http://adsabs.harvard.edu/abs/2018MNRAS.476.5591B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{hoekstra12,
   author = {{Hoekstra}, H. and {Mahdavi}, A. and {Babul}, A. and {Bildfell}, C.
	},
    title = "{The Canadian Cluster Comparison Project: weak lensing masses and SZ scaling relations}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1208.0606},
 keywords = {gravitational lensing: weak, galaxies: clusters: general, cosmology: observations, dark matter},
     year = 2012,
    month = dec,
   volume = 427,
    pages = {1298-1311},
      doi = {10.1111/j.1365-2966.2012.22072.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.427.1298H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{mahdavi13,
   author = {{Mahdavi}, A. and {Hoekstra}, H. and {Babul}, A. and {Bildfell}, C. and 
	{Jeltema}, T. and {Henry}, J.~P.},
    title = "{Joint Analysis of Cluster Observations. II. Chandra/XMM-Newton X-Ray and Weak Lensing Scaling Relations for a Sample of 50 Rich Clusters of Galaxies}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1210.3689},
 keywords = {galaxies: clusters: general, galaxies: clusters: intracluster medium, gravitational lensing: weak, X-rays: galaxies: clusters},
     year = 2013,
    month = apr,
   volume = 767,
      eid = {116},
    pages = {116},
      doi = {10.1088/0004-637X/767/2/116},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...767..116M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{hoekstra15,
   author = {{Hoekstra}, H. and {Herbonnet}, R. and {Muzzin}, A. and {Babul}, A. and 
	{Mahdavi}, A. and {Viola}, M. and {Cacciato}, M.},
    title = "{The Canadian Cluster Comparison Project: detailed study of systematics and updated weak lensing masses}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1502.01883},
 keywords = {cosmology: observations, dark matter},
     year = 2015,
    month = may,
   volume = 449,
    pages = {685-714},
      doi = {10.1093/mnras/stv275},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.449..685H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kaiser93,
   author = {{Kaiser}, N. and {Squires}, G.},
    title = "{Mapping the dark matter with weak gravitational lensing}",
  journal = {\apj},
 keywords = {Cosmology, Dark Matter, Galactic Clusters, Gravitational Lenses, Ellipticity, Galactic Mass, Mass Distribution},
     year = 1993,
    month = feb,
   volume = 404,
    pages = {441-450},
      doi = {10.1086/172297},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...404..441K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{mahdavi07,
   author = {{Mahdavi}, A. and {Hoekstra}, H. and {Babul}, A. and {Balam}, D.~D. and 
	{Capak}, P.~L.},
    title = "{A Dark Core in Abell 520}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0706.3048},
 keywords = {Cosmology: Dark Matter, galaxies: clusters: individual (Abell 520), Cosmology: Gravitational Lensing, X-Rays: Galaxies: Clusters},
     year = 2007,
    month = oct,
   volume = 668,
    pages = {806-814},
      doi = {10.1086/521383},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...668..806M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ogrean11,
   author = {{Ogrean}, G.~A. and {Br{\"u}ggen}, M. and {van Weeren}, R. and 
	{Simionescu}, A. and {R{\"o}ttgering}, H. and {Croston}, J.~H.
	},
    title = "{Evidence for a merger-revived radio phoenix in MaxBCG J217.95869+13.53470}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1102.0782},
 keywords = {shock waves, galaxies: clusters: individual: MaxBCG J217.95869+13.53470, X-rays: galaxies: clusters},
     year = 2011,
    month = jun,
   volume = 414,
    pages = {1175-1182},
      doi = {10.1111/j.1365-2966.2011.18445.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.414.1175O},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{cohen11,
   author = {{Cohen}, A.~S. and {Clarke}, T.~E.},
    title = "{An Ultra-steep-spectrum Radio Relic in the Galaxy Cluster A2443}",
  journal = {\aj},
archivePrefix = "arXiv",
   eprint = {1102.4606},
 keywords = {galaxies: clusters: general, galaxies: clusters: individual: A2443},
     year = 2011,
    month = may,
   volume = 141,
      eid = {149},
    pages = {149},
      doi = {10.1088/0004-6256/141/5/149},
   adsurl = {http://adsabs.harvard.edu/abs/2011AJ....141..149C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{gasperin15,
   author = {{de Gasperin}, F. and {Ogrean}, G.~A. and {van Weeren}, R.~J. and 
	{Dawson}, W.~A. and {Br{\"u}ggen}, M. and {Bonafede}, A. and 
	{Simionescu}, A.},
    title = "{Abell 1033: birth of a radio phoenix}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1501.00043},
 keywords = {galaxies: clusters: individual: Abell 1033, large-scale structure of Universe, radio continuum: general, X-rays: galaxies: clusters},
     year = 2015,
    month = apr,
   volume = 448,
    pages = {2197-2209},
      doi = {10.1093/mnras/stv129},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.448.2197D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{stroe13,
   author = {{Stroe}, A. and {van Weeren}, R.~J. and {Intema}, H.~T. and 
	{R{\"o}ttgering}, H.~J.~A. and {Br{\"u}ggen}, M. and {Hoeft}, M.
	},
    title = "{Discovery of spectral curvature in the shock downstream region: CIZA J2242.8+5301}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1305.0005},
 keywords = {acceleration of particles, radio continuum: galaxies, galaxies: clusters: individual: CIZA J2242.8+530, galaxies: clusters: intracluster medium, large-scale structure of Universe},
     year = 2013,
    month = jul,
   volume = 555,
      eid = {A110},
    pages = {A110},
      doi = {10.1051/0004-6361/201321267},
   adsurl = {http://adsabs.harvard.edu/abs/2013A%26A...555A.110S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{bonafede12,
   author = {{Bonafede}, A. and {Br{\"u}ggen}, M. and {van Weeren}, R. and 
	{Vazza}, F. and {Giovannini}, G. and {Ebeling}, H. and {Edge}, A.~C. and 
	{Hoeft}, M. and {Klein}, U.},
    title = "{Discovery of radio haloes and double relics in distant MACS galaxy clusters: clues to the efficiency of particle acceleration}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1206.6102},
 keywords = {radiation mechanisms: non-thermal, shock waves, galaxies: clusters: individual: MACSJ0553.4-3342, galaxies: clusters: individual: MACSJ1149.5+2223, galaxies: clusters: individual: MACSJ1731.6+2252, galaxies: clusters: individual: MACSJ1752.0+4440 },
     year = 2012,
    month = oct,
   volume = 426,
    pages = {40-56},
      doi = {10.1111/j.1365-2966.2012.21570.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.426...40B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{brunettijones14,
   author = {{Brunetti}, G. and {Jones}, T.~W.},
    title = "{Cosmic Rays in Galaxy Clusters and Their Nonthermal Emission}",
  journal = {International Journal of Modern Physics D},
archivePrefix = "arXiv",
   eprint = {1401.7519},
 keywords = {Galaxies clusters, general radiation mechanisms, nonthermal acceleration of particles, Elementary particle processes, Radiation mechanisms, polarization, Magnetohydrodynamics and plasmas, Galaxy clusters, Galaxy mergers collisions and tidal interactions, Intracluster matter, cooling flows},
     year = 2014,
    month = mar,
   volume = 23,
      eid = {1430007-98},
    pages = {1430007-98},
      doi = {10.1142/S0218271814300079},
   adsurl = {http://adsabs.harvard.edu/abs/2014IJMPD..2330007B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{degasperin18,
author = {de Gasperin, F and Dijkema, T.-J. and Drabent, A and Mevius, M and Raffery, D and van Weeren, R.-J.},
journal = {A\&A, this issue},
title = {{No Title}},
year = {2018}

@ARTICLE{venturi08,
   author = {{Venturi}, T. and {Giacintucci}, S. and {Dallacasa}, D. and 
	{Cassano}, R. and {Brunetti}, G. and {Bardelli}, S. and {Setti}, G.
	},
    title = "{GMRT radio halo survey in galaxy clusters at z = 0.2-0.4. II. The eBCS clusters and analysis of the complete sample}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0803.4084},
 keywords = {radio continuum: galaxies, galaxies: clusters: general},
     year = 2008,
    month = jun,
   volume = 484,
    pages = {327-340},
      doi = {10.1051/0004-6361:200809622},
   adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...484..327V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{finogenov10,
   author = {{Finogenov}, A.~V. and {Vikhlinin}, A.~A. and {Gilfanov}, M.~R. and 
	{Syunyaev}, R.~A. and {Churazov}, E.~M. and {Dyachkov}, A.~V. and 
	{Khavenson}, N.~G. and {Tserenin}, I.~D. and {Schmitz-Fraysse}, M.~S. and 
	{Denis}, M. and {Roques}, J.~P. and {Mandrow}, P. and {Claret}, A. and 
	{Ballet}, J. and {Cordier}, B. and {Goldwurm}, A.},
    title = "{Location and spectrum of the x-ray transient source GRS 1915+105}",
  journal = {Astronomy Letters},
     year = 1993,
    month = nov,
   volume = 19,
    pages = {435-437},
   adsurl = {http://adsabs.harvard.edu/abs/1993AstL...19..435F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{botteon18b,
   author = {{Botteon}, A. and {Shimwell}, T.~W. and {Bonafede}, A. and {Dallacasa}, D. and 
	{Brunetti}, G. and {Mandal}, S. and {van Weeren}, R.~J. and 
	{Br{\"u}ggen}, M. and {Cassano}, R. and {de Gasperin}, F. and 
	{Hoang}, D.~N. and {Hoeft}, M. and {R{\"o}ttgering}, H.~J.~A. and 
	{Savini}, F. and {White}, G.~J. and {Wilber}, A. and {Venturi}, T.
	},
    title = "{LOFAR discovery of a double radio halo system in Abell 1758 and radio/X-ray study of the cluster pair}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1804.09187},
 keywords = {radiation mechanisms: non-thermal, radiation mechanisms: thermal, galaxies: clusters: individual: A1758, galaxies: clusters: intracluster medium, radio continuum: general, X-rays: galaxies: clusters},
     year = 2018,
    month = jul,
   volume = 478,
    pages = {885-898},
      doi = {10.1093/mnras/sty1102},
   adsurl = {http://adsabs.harvard.edu/abs/2018MNRAS.478..885B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{brunettilazarian07,
   author = {{Brunetti}, G. and {Lazarian}, A.},
    title = "{Compressible turbulence in galaxy clusters: physics and stochastic particle re-acceleration}",
  journal = {\mnras},
   eprint = {astro-ph/0703591},
 keywords = {acceleration of particles, radiation mechanisms: non-thermal, turbulence, galaxies: clusters: general, radio continuum: general, X-rays: general},
     year = 2007,
    month = jun,
   volume = 378,
    pages = {245-275},
      doi = {10.1111/j.1365-2966.2007.11771.x},
   adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.378..245B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{pinzke17,
   author = {{Pinzke}, A. and {Oh}, S.~P. and {Pfrommer}, C.},
    title = "{Turbulence and particle acceleration in giant radio haloes: the origin of seed electrons}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1611.07533},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, radiation mechanisms: non-thermal, turbulence, cosmic rays, galaxies: clusters: general, gamma-rays: galaxies: clusters},
     year = 2017,
    month = mar,
   volume = 465,
    pages = {4800-4816},
      doi = {10.1093/mnras/stw3024},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.465.4800P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{brunettizimmer17,
   author = {{Brunetti}, G. and {Zimmer}, S. and {Zandanel}, F.},
    title = "{Relativistic protons in the Coma galaxy cluster: first gamma-ray constraints ever on turbulent reacceleration}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1707.02085},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, radiation mechanisms: non-thermal, turbulence, galaxies: clusters: general},
     year = 2017,
    month = dec,
   volume = 472,
    pages = {1506-1525},
      doi = {10.1093/mnras/stx2092},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.472.1506B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{roettiger99,
   author = {{Roettiger}, K. and {Burns}, J.~O. and {Stone}, J.~M.},
    title = "{A Cluster Merger and the Origin of the Extended Radio Emission in Abell 3667}",
  journal = {\apj},
   eprint = {astro-ph/9902115},
 keywords = {GALAXIES: CLUSTERS: INDIVIDUAL (ABELL 3667), GALAXIES: INTERGALACTIC MEDIUM, METHODS: NUMERICAL, MAGNETOHYDRODYNAMICS: MHD, X-RAYS: GALAXIES, galaxies: clusters: individual (Abell 3667), Galaxies: Intergalactic Medium, methods: numerical, Magnetohydrodynamics: MHD, X-rays: galaxies},
     year = 1999,
    month = jun,
   volume = 518,
    pages = {603-612},
      doi = {10.1086/307327},
   adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...518..603R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{jones17,
   author = {{Jones}, T.~W. and {Nolting}, C. and {O'Neill}, B.~J. and {Mendygral}, P.~J.
	},
    title = "{Using collisions of AGN outflows with ICM shocks as dynamical probes}",
  journal = {Physics of Plasmas},
archivePrefix = "arXiv",
   eprint = {1612.05700},
 primaryClass = "astro-ph.HE",
     year = 2017,
    month = apr,
   volume = 24,
   number = 4,
      eid = {041402},
    pages = {041402},
      doi = {10.1063/1.4978620},
   adsurl = {http://adsabs.harvard.edu/abs/2017PhPl...24d1402J},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ackermann14,
   author = {{Ackermann}, M. and {Ajello}, M. and {Albert}, A. and {Allafort}, A. and 
	{Atwood}, W.~B. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and 
	{Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Bloom}, E.~D. and 
	{Bonamente}, E. and {Bottacini}, E. and {Brandt}, T.~J. and 
	{Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and 
	{Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and 
	{Caraveo}, P.~A. and {Cavazzuti}, E. and {Chaves}, R.~C.~G. and 
	{Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and {Claus}, R. and 
	{Cohen-Tanugi}, J. and {Conrad}, J. and {D'Ammando}, F. and 
	{de Angelis}, A. and {de Palma}, F. and {Dermer}, C.~D. and 
	{Digel}, S.~W. and {Drell}, P.~S. and {Drlica-Wagner}, A. and 
	{Favuzzi}, C. and {Franckowiak}, A. and {Funk}, S. and {Fusco}, P. and 
	{Gargano}, F. and {Gasparrini}, D. and {Germani}, S. and {Giglietto}, N. and 
	{Giordano}, F. and {Giroletti}, M. and {Godfrey}, G. and {Gomez-Vargas}, G.~A. and 
	{Grenier}, I.~A. and {Guiriec}, S. and {Gustafsson}, M. and 
	{Hadasch}, D. and {Hayashida}, M. and {Hewitt}, J. and {Hughes}, R.~E. and 
	{Jeltema}, T.~E. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and 
	{Kamae}, T. and {Kataoka}, J. and {Kn{\"o}dlseder}, J. and {Kuss}, M. and 
	{Lande}, J. and {Larsson}, S. and {Latronico}, L. and {Llena Garde}, M. and 
	{Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and 
	{Mayer}, M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and 
	{Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and 
	{Monzani}, M.~E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nemmen}, R. and {Nuss}, E. and {Ohsugi}, T. and 
	{Orienti}, M. and {Orlando}, E. and {Ormes}, J.~F. and {Perkins}, J.~S. and 
	{Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and {Rain{\`o}}, S. and 
	{Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and 
	{Reimer}, O. and {Ruan}, J. and {S{\'a}nchez-Conde}, M. and 
	{Schulz}, A. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Spandre}, G. and 
	{Spinelli}, P. and {Storm}, E. and {Strong}, A.~W. and {Suson}, D.~J. and 
	{Takahashi}, H. and {Thayer}, J.~G. and {Thayer}, J.~B. and 
	{Thompson}, D.~J. and {Tibaldo}, L. and {Tinivella}, M. and 
	{Torres}, D.~F. and {Troja}, E. and {Uchiyama}, Y. and {Usher}, T.~L. and 
	{Vandenbroucke}, J. and {Vianello}, G. and {Vitale}, V. and 
	{Winer}, B.~L. and {Wood}, K.~S. and {Zimmer}, S. and {Fermi-LAT Collaboration} and 
	{Pinzke}, A. and {Pfrommer}, C.},
    title = "{Search for Cosmic-Ray-induced Gamma-Ray Emission in Galaxy Clusters}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1308.5654},
 primaryClass = "astro-ph.HE",
 keywords = {galaxies: clusters: intracluster medium, gamma rays: galaxies: clusters},
     year = 2014,
    month = may,
   volume = 787,
      eid = {18},
    pages = {18},
      doi = {10.1088/0004-637X/787/1/18},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...787...18A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ackermann16,
   author = {{Ackermann}, M. and {Ajello}, M. and {Albert}, A. and {Atwood}, W.~B. and 
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Bastieri}, D. and 
	{Bechtol}, K. and {Bellazzini}, R. and {Bissaldi}, E. and {Blandford}, R.~D. and 
	{Bloom}, E.~D. and {Bonino}, R. and {Bottacini}, E. and {Bregeon}, J. and 
	{Bruel}, P. and {Buehler}, R. and {Caliandro}, G.~A. and {Cameron}, R.~A. and 
	{Caragiulo}, M. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and 
	{Cavazzuti}, E. and {Cecchi}, C. and {Charles}, E. and {Chekhtman}, A. and 
	{Chiaro}, G. and {Ciprini}, S. and {Cohen-Tanugi}, J. and {Conrad}, J. and 
	{Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and 
	{de Palma}, F. and {Desiante}, R. and {Digel}, S.~W. and {Di Venere}, L. and 
	{Drell}, P.~S. and {Favuzzi}, C. and {Fegan}, S.~J. and {Fukazawa}, Y. and 
	{Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and 
	{Giglietto}, N. and {Giordano}, F. and {Giroletti}, M. and {Godfrey}, G. and 
	{Green}, D. and {Grenier}, I.~A. and {Guiriec}, S. and {Hays}, E. and 
	{Hewitt}, J.~W. and {Horan}, D. and {J{\'o}hannesson}, G. and 
	{Kuss}, M. and {Larsson}, S. and {Latronico}, L. and {Li}, J. and 
	{Li}, L. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and 
	{Lubrano}, P. and {Madejski}, G.~M. and {Maldera}, S. and {Manfreda}, A. and 
	{Mayer}, M. and {Mazziotta}, M.~N. and {Michelson}, P.~F. and 
	{Mitthumsiri}, W. and {Mizuno}, T. and {Monzani}, M.~E. and 
	{Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and 
	{Nuss}, E. and {Ohsugi}, T. and {Orienti}, M. and {Orlando}, E. and 
	{Ormes}, J.~F. and {Paneque}, D. and {Pesce-Rollins}, M. and 
	{Petrosian}, V. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and 
	{Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Reimer}, A. and 
	{Reimer}, O. and {S{\'a}nchez-Conde}, M. and {Sgr{\`o}}, C. and 
	{Siskind}, E.~J. and {Spada}, F. and {Spandre}, G. and {Spinelli}, P. and 
	{Tajima}, H. and {Takahashi}, H. and {Thayer}, J.~B. and {Tibaldo}, L. and 
	{Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Vianello}, G. and 
	{Wood}, K.~S. and {Zimmer}, S. and {The Fermi-LAT Collaboration} and 
	{Rephaeli}, Y.},
    title = "{Search for Gamma-Ray Emission from the Coma Cluster with Six Years of Fermi-LAT Data}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1507.08995},
 primaryClass = "astro-ph.HE",
 keywords = {galaxies: clusters: individual: Coma, gamma rays: galaxies: clusters},
     year = 2016,
    month = mar,
   volume = 819,
      eid = {149},
    pages = {149},
      doi = {10.3847/0004-637X/819/2/149},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...819..149A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{brunetti12,
   author = {{Brunetti}, G. and {Blasi}, P. and {Reimer}, O. and {Rudnick}, L. and 
	{Bonafede}, A. and {Brown}, S.},
    title = "{Probing the origin of giant radio haloes through radio and {$\gamma$}-ray data: the case of the Coma cluster}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1207.3025},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, radiation mechanisms: non-thermal, turbulence, galaxies: clusters: general},
     year = 2012,
    month = oct,
   volume = 426,
    pages = {956-968},
      doi = {10.1111/j.1365-2966.2012.21785.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.426..956B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{zandanel14,
   author = {{Zandanel}, F. and {Ando}, S.},
    title = "{Constraints on diffuse gamma-ray emission from structure formation processes in the Coma cluster}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1312.1493},
 primaryClass = "astro-ph.HE",
 keywords = {galaxies: clusters: individual: Coma, gamma-rays: galaxies: clusters},
     year = 2014,
    month = may,
   volume = 440,
    pages = {663-671},
      doi = {10.1093/mnras/stu324},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.440..663Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{chandra04,
   author = {{Chandra}, P. and {Ray}, A. and {Bhatnagar}, S.},
    title = "{The Late-Time Radio Emission from SN 1993J at Meter Wavelengths}",
  journal = {\apj},
   eprint = {astro-ph/0405448},
 keywords = {Stars: Circumstellar Matter, Radiation Mechanisms: Nonthermal, Shock Waves, Stars: Magnetic Fields, Stars: Mass Loss, Stars: Supernovae: Individual: Alphanumeric: SN 1993J},
     year = 2004,
    month = sep,
   volume = 612,
    pages = {974-987},
      doi = {10.1086/422675},
   adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...612..974C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{sifon15,
   author = {{Sif{\'o}n}, C. and {Hoekstra}, H. and {Cacciato}, M. and {Viola}, M. and 
	{K{\"o}hlinger}, F. and {van der Burg}, R.~F.~J. and {Sand}, D.~J. and 
	{Graham}, M.~L.},
    title = "{Constraints on the alignment of galaxies in galaxy clusters from \~{}14 000 spectroscopic members}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1406.5196},
 keywords = {galaxies: clusters: general, galaxies: interactions, gravitational, lensing: weak, cosmology: observations},
     year = 2015,
    month = mar,
   volume = 575,
      eid = {A48},
    pages = {A48},
      doi = {10.1051/0004-6361/201424435},
   adsurl = {http://adsabs.harvard.edu/abs/2015A%26A...575A..48S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



